Walking on the Edge: Fast, Low-Distortion Adversarial Examples

Adversarial examples of deep neural networks are receiving ever increasing attention because they help in understanding and reducing the sensitivity to their input. This is natural given the increasing applications of deep neural networks in our everyday lives. When white-box attacks are almost always successful, it is typically only the distortion of the perturbations that matters in their evaluation. In this work, we argue that speed is important as well, especially when considering that fast attacks are required by adversarial training. Given more time, iterative methods can always find better solutions. We investigate this speed-distortion trade-off in some depth and introduce a new attack called boundary projection (BP) that improves upon existing methods by a large margin. Our key idea is that the classification boundary is a manifold in the image space: we therefore quickly reach the boundary and then optimize distortion on this manifold.

==> fig/appendix/fraction.txt <==
   1.9607843e-03   0.0000000e+00
   1.2041989e-02   0.0000000e+00
   2.2123193e-02   0.0000000e+00
   3.2204397e-02   0.0000000e+00
   4.2285601e-02   0.0000000e+00
   5.2366805e-02   0.0000000e+00
   6.2448010e-02   0.0000000e+00
   7.2529214e-02   0.0000000e+00
   8.2610418e-02   0.0000000e+00
   9.2691622e-02   0.0000000e+00
   1.0277283e-01   0.0000000e+00
   1.1285403e-01   0.0000000e+00
   1.2293523e-01   2.1399161e-08
   1.3301644e-01   3.0564116e-07
   1.4309764e-01   2.2967990e-06
   1.5317885e-01   1.1787578e-05
   1.6326005e-01   4.5271310e-05
   1.7334126e-01   1.3887654e-04
   1.8342246e-01   3.5695159e-04
   1.9350366e-01   7.9666421e-04
   2.0358487e-01   1.5863614e-03
   2.1366607e-01   2.8777967e-03
   2.2374728e-01   4.8342395e-03
   2.3382848e-01   7.6172268e-03
   2.4390969e-01   1.1374421e-02
   2.5399089e-01   1.6230188e-02
   2.6407209e-01   2.2279566e-02
   2.7415330e-01   2.9585577e-02
   2.8423450e-01   3.8179330e-02
   2.9431571e-01   4.8062233e-02
   3.0439691e-01   5.9209548e-02
   3.1447811e-01   7.1574669e-02
   3.2455932e-01   8.5093620e-02
   3.3464052e-01   9.9689405e-02
   3.4472173e-01   1.1527599e-01
   3.5480293e-01   1.3176181e-01
   3.6488414e-01   1.4905270e-01
   3.7496534e-01   1.6705429e-01
   3.8504654e-01   1.8567395e-01
   3.9512775e-01   2.0482217e-01
   4.0520895e-01   2.2441366e-01
   4.1529016e-01   2.4436807e-01
   4.2537136e-01   2.6461039e-01
   4.3545256e-01   2.8507127e-01
   4.4553377e-01   3.0568701e-01
   4.5561497e-01   3.2639953e-01
   4.6569618e-01   3.4715622e-01
   4.7577738e-01   3.6790968e-01
   4.8585859e-01   3.8861747e-01
   4.9593979e-01   4.0924181e-01
   5.0602099e-01   4.2974924e-01
   5.1610220e-01   4.5011033e-01
   5.2618340e-01   4.7029932e-01
   5.3626461e-01   4.9029384e-01
   5.4634581e-01   5.1007463e-01
   5.5642702e-01   5.2962519e-01
   5.6650822e-01   5.4893161e-01
   5.7658942e-01   5.6798225e-01
   5.8667063e-01   5.8676755e-01
   5.9675183e-01   6.0527983e-01
   6.0683304e-01   6.2351308e-01
   6.1691424e-01   6.4146280e-01
   6.2699544e-01   6.5912585e-01
   6.3707665e-01   6.7650031e-01
   6.4715785e-01   6.9358534e-01
   6.5723906e-01   7.1038111e-01
   6.6732026e-01   7.2688863e-01
   6.7740147e-01   7.4310974e-01
   6.8748267e-01   7.5904696e-01
   6.9756387e-01   7.7470349e-01
   7.0764508e-01   7.9008307e-01
   7.1772628e-01   8.0518998e-01
   7.2780749e-01   8.2002895e-01
   7.3788869e-01   8.3460514e-01
   7.4796990e-01   8.4892407e-01
   7.5805110e-01   8.6299162e-01
   7.6813230e-01   8.7681393e-01
   7.7821351e-01   8.9039741e-01
   7.8829471e-01   9.0374871e-01
   7.9837592e-01   9.1687466e-01
   8.0845712e-01   9.2978225e-01
   8.1853832e-01   9.4247860e-01
   8.2861953e-01   9.5497096e-01
   8.3870073e-01   9.6726664e-01
   8.4878194e-01   9.7937300e-01
   8.5886314e-01   9.9129744e-01
   8.6894435e-01   1.0030474e+00
   8.7902555e-01   1.0146302e+00
   8.8910675e-01   1.0260532e+00
   8.9918796e-01   1.0373237e+00
   9.0926916e-01   1.0484489e+00
   9.1935037e-01   1.0594360e+00
   9.2943157e-01   1.0702920e+00
   9.3951277e-01   1.0810236e+00
   9.4959398e-01   1.0916378e+00
   9.5967518e-01   1.1021410e+00
   9.6975639e-01   1.1125397e+00
   9.7983759e-01   1.1228401e+00
   9.8991880e-01   1.1330483e+00
   1.0000000e+00   1.1431703e+00


==> fig/appendix/fraction2.txt <==
   1.9607843e-03   0.0000000e+00   5.8627779e-01
   2.2142999e-02   0.0000000e+00   5.8669252e-01
   4.2325213e-02   0.0000000e+00   5.8780033e-01
   6.2507427e-02   0.0000000e+00   5.8959730e-01
   8.2689642e-02   0.0000000e+00   5.9207717e-01
   1.0287186e-01   0.0000000e+00   5.9523140e-01
   1.2305407e-01   2.1399161e-08   5.9904933e-01
   1.4323628e-01   2.3544913e-06   6.0351838e-01
   1.6341850e-01   4.6149433e-05   6.0862419e-01
   1.8360071e-01   3.6246611e-04   6.1435090e-01
   2.0378293e-01   1.6063772e-03   6.2068130e-01
   2.2396514e-01   4.8850802e-03   6.2759715e-01
   2.4414736e-01   1.1475821e-02   6.3507931e-01
   2.6432957e-01   2.2450328e-02   6.4310802e-01
   2.8451178e-01   3.8433975e-02   6.5166307e-01
   3.0469400e-01   5.9556803e-02   6.6072402e-01
   3.2487621e-01   8.5536465e-02   6.7027036e-01
   3.4505843e-01   1.1581260e-01   6.8028165e-01
   3.6524064e-01   1.4967773e-01   6.9073767e-01
   3.8542286e-01   1.8637976e-01   7.0161854e-01
   4.0560507e-01   2.2519138e-01   7.1290481e-01
   4.2578728e-01   2.6545069e-01   7.2457754e-01
   4.4596950e-01   3.0658064e-01   7.3661835e-01
   4.6615171e-01   3.4809440e-01   7.4900949e-01
   4.8633393e-01   3.8959208e-01   7.6173387e-01
   5.0651614e-01   4.3075294e-01   7.7477507e-01
   5.2669836e-01   4.7132554e-01   7.8811735e-01
   5.4688057e-01   5.1111761e-01   8.0174569e-01
   5.6706278e-01   5.4998633e-01   8.1564576e-01
   5.8724500e-01   5.8782968e-01   8.2980389e-01
   6.0742721e-01   6.2457892e-01   8.4420710e-01
   6.2760943e-01   6.6019229e-01   8.5884306e-01
   6.4779164e-01   6.9464978e-01   8.7370007e-01
   6.6797386e-01   7.2794895e-01   8.8876705e-01
   6.8815607e-01   7.6010149e-01   9.0403351e-01
   7.0833828e-01   7.9113054e-01   9.1948949e-01
   7.2852050e-01   8.2106845e-01   9.3512562e-01
   7.4870271e-01   8.4995506e-01   9.5093299e-01
   7.6888493e-01   8.7783619e-01   9.6690322e-01
   7.8906714e-01   9.0476232e-01   9.8302836e-01
   8.0924936e-01   9.3078755e-01   9.9930092e-01
   8.2943157e-01   9.5596857e-01   1.0157138e+00
   8.4961378e-01   9.8036373e-01   1.0322603e+00
   8.6979600e-01   1.0040322e+00   1.0489342e+00
   8.8997821e-01   1.0270334e+00   1.0657293e+00
   9.1016043e-01   1.0494257e+00   1.0826402e+00
   9.3034264e-01   1.0712668e+00   1.0996614e+00
   9.5052486e-01   1.0926122e+00   1.1167879e+00
   9.7070707e-01   1.1135151e+00   1.1340150e+00
   9.9088929e-01   1.1340264e+00   1.1513381e+00
   1.0110715e+00   1.1541938e+00   1.1687529e+00
   1.0312537e+00   1.1740617e+00   1.1862555e+00
   1.0514359e+00   1.1936715e+00   1.2038419e+00
   1.0716181e+00   1.2130611e+00   1.2215086e+00
   1.0918004e+00   1.2322647e+00   1.2392521e+00
   1.1119826e+00   1.2513137e+00   1.2570692e+00
   1.1321648e+00   1.2702357e+00   1.2749568e+00
   1.1523470e+00   1.2890555e+00   1.2929120e+00
   1.1725292e+00   1.3077948e+00   1.3109319e+00
   1.1927114e+00   1.3264728e+00   1.3290141e+00
   1.2128936e+00   1.3451058e+00   1.3471558e+00
   1.2330759e+00   1.3637080e+00   1.3653549e+00
   1.2532581e+00   1.3822914e+00   1.3836089e+00
   1.2734403e+00   1.4008662e+00   1.4019158e+00
   1.2936225e+00   1.4194408e+00   1.4202736e+00
   1.3138047e+00   1.4380223e+00   1.4386802e+00
   1.3339869e+00   1.4566162e+00   1.4571338e+00
   1.3541691e+00   1.4752271e+00   1.4756327e+00
   1.3743514e+00   1.4938587e+00   1.4941752e+00
   1.3945336e+00   1.5125137e+00   1.5127596e+00
   1.4147158e+00   1.5311942e+00   1.5313845e+00
   1.4348980e+00   1.5499017e+00   1.5500484e+00
   1.4550802e+00   1.5686373e+00   1.5687499e+00
   1.4752624e+00   1.5874016e+00   1.5874876e+00
   1.4954446e+00   1.6061949e+00   1.6062604e+00
   1.5156269e+00   1.6250173e+00   1.6250669e+00
   1.5358091e+00   1.6438686e+00   1.6439061e+00
   1.5559913e+00   1.6627486e+00   1.6627768e+00
   1.5761735e+00   1.6816568e+00   1.6816779e+00
   1.5963557e+00   1.7005928e+00   1.7006085e+00
   1.6165379e+00   1.7195559e+00   1.7195676e+00
   1.6367201e+00   1.7385455e+00   1.7385542e+00
   1.6569024e+00   1.7575610e+00   1.7575674e+00
   1.6770846e+00   1.7766018e+00   1.7766064e+00
   1.6972668e+00   1.7956670e+00   1.7956704e+00
   1.7174490e+00   1.8147561e+00   1.8147586e+00
   1.7376312e+00   1.8338684e+00   1.8338702e+00
   1.7578134e+00   1.8530032e+00   1.8530045e+00
   1.7779956e+00   1.8721599e+00   1.8721609e+00
   1.7981779e+00   1.8913379e+00   1.8913385e+00
   1.8183601e+00   1.9105364e+00   1.9105369e+00
   1.8385423e+00   1.9297550e+00   1.9297553e+00
   1.8587245e+00   1.9489930e+00   1.9489932e+00
   1.8789067e+00   1.9682499e+00   1.9682500e+00
   1.8990889e+00   1.9875251e+00   1.9875252e+00
   1.9192711e+00   2.0068182e+00   2.0068183e+00
   1.9394534e+00   2.0261285e+00   2.0261286e+00
   1.9596356e+00   2.0454557e+00   2.0454558e+00
   1.9798178e+00   2.0647993e+00   2.0647993e+00
   2.0000000e+00   2.0841588e+00   2.0841588e+00


==> fig/eval/bim_inception.txt <==
10.0 4.88
30.0 4.89
50.0 4.90
70.0 4.90
90.0 4.90
100.0 4.90


==> fig/eval/bim_inception_p.txt <==
10.0 1
30.0 1
50.0 1
70.0 1
90.0 1
100.0 1


==> fig/eval/ddn_inception.txt <==
10.0 1.4056
30.0 0.79426
50.0 0.49763
70.0 0.44838
90.0 0.43427
100.0 0.43091


==> fig/eval/ddn_inception_p.txt <==
10.0 0.97597
30.0 1
50.0 1
70.0 1
90.0 1
100.0 1


==> fig/eval/fgsm_cifar10.txt <==
2.0757 0.0001
2.2337 0.0002
2.2552 0.0003
2.2746 0.0004
2.2937 0.0005
2.3234 0.0006
2.3499 0.0007
2.3521 0.0008
2.3585 0.0009
2.3648 0.001
2.3658 0.0011
2.385 0.0012
2.3864 0.0013
2.389 0.0014
2.3923 0.0015
2.397 0.0016
2.3984 0.0017
2.3985 0.0018
2.3993 0.0019
2.4042 0.002
2.4238 0.0021
2.4306 0.0022
2.437 0.0023
2.4413 0.0024
2.4428 0.0025
2.4429 0.0026
2.4513 0.0027
2.4582 0.0028
2.4651 0.0029
2.4652 0.003
2.4656 0.0031
2.4661 0.0032
2.4664 0.0033
2.4665 0.0034
2.4742 0.0035
2.4763 0.0036
2.4794 0.0037
2.4798 0.0038
2.4841 0.0039
2.4868 0.004
2.4889 0.0041
2.489 0.0042
2.4913 0.0043
2.5011 0.0044
2.5047 0.0045
2.5088 0.0046
2.5138 0.0047
2.5144 0.0048
2.5144 0.0049
2.5192 0.005
2.5199 0.0051
2.5212 0.0052
2.5213 0.0053
2.5216 0.0054
2.522 0.0055
2.5239 0.0056
2.5245 0.0057
2.5283 0.0058
2.5289 0.0059
2.5315 0.006
2.5339 0.0061
2.5379 0.0062
2.538 0.0063
2.5409 0.0064
2.5417 0.0065
2.5434 0.0066
2.5465 0.0067
2.5477 0.0068
2.548 0.0069
2.5489 0.007
2.5501 0.0071
2.5533 0.0072
2.5534 0.0073
2.5536 0.0074
2.5537 0.0075
2.554 0.0076
2.5545 0.0077
2.5573 0.0078
2.5578 0.0079
2.558 0.008
2.5634 0.0081
2.564 0.0082
2.5652 0.0083
2.5656 0.0084
2.5673 0.0085
2.5681 0.0086
2.5682 0.0087
2.5694 0.0088
2.5694 0.0089
2.5701 0.009
2.5706 0.0091
2.5709 0.0092
2.5726 0.0093
2.5745 0.0094
2.5752 0.0095
2.5774 0.0096
2.5776 0.0097
2.578 0.0098
2.579 0.0099
2.5809 0.01
2.5822 0.0101
2.584 0.0102
2.5852 0.0103
2.5862 0.0104
2.5865 0.0105
2.59 0.0106
2.5923 0.0107
2.5941 0.0108
2.5945 0.0109
2.5955 0.011
2.5959 0.0111
2.5973 0.0112
2.5984 0.0113
2.6005 0.0114
2.6016 0.0115
2.6018 0.0116
2.6022 0.0117
2.6063 0.0118
2.6065 0.0119
2.6066 0.012
2.6069 0.0121
2.6093 0.0122
2.6114 0.0123
2.6122 0.0124
2.6126 0.0125
2.6141 0.0126
2.6149 0.0127
2.618 0.0128
2.6198 0.0129
2.6203 0.013
2.6208 0.0131
2.6214 0.0132
2.6215 0.0133
2.6217 0.0134
2.6219 0.0135
2.6235 0.0136
2.625 0.0137
2.6268 0.0138
2.6272 0.0139
2.6274 0.014
2.6279 0.0141
2.6282 0.0142
2.6284 0.0143
2.6288 0.0144
2.6307 0.0145
2.6312 0.0146
2.6313 0.0147
2.6319 0.0148
2.6326 0.0149
2.6336 0.015
2.634 0.0151
2.6344 0.0152
2.6344 0.0153
2.6346 0.0154
2.6347 0.0155
2.6349 0.0156
2.6351 0.0157
2.6354 0.0158
2.6361 0.0159
2.6371 0.016
2.6376 0.0161
2.6379 0.0162
2.638 0.0163
2.6386 0.0164
2.639 0.0165
2.6404 0.0166
2.6411 0.0167
2.6442 0.0168
2.6455 0.0169
2.6455 0.017
2.6458 0.0171
2.6462 0.0172
2.6463 0.0173
2.6468 0.0174
2.6468 0.0175
2.6495 0.0176
2.6495 0.0177
2.6502 0.0178
2.6507 0.0179
2.6519 0.018
2.653 0.0181
2.6554 0.0182
2.6558 0.0183
2.656 0.0184
2.656 0.0185
2.657 0.0186
2.6573 0.0187
2.6573 0.0188
2.6574 0.0189
2.6575 0.019
2.6576 0.0191
2.658 0.0192
2.6581 0.0193
2.6584 0.0194
2.6584 0.0195
2.6595 0.0196
2.6596 0.0197
2.6596 0.0198
2.6598 0.0199
2.6627 0.02
2.6628 0.0201
2.6635 0.0202
2.664 0.0203
2.6648 0.0204
2.665 0.0205
2.665 0.0206
2.6657 0.0207
2.6662 0.0208
2.6672 0.0209
2.6674 0.021
2.6676 0.0211
2.6684 0.0212
2.6684 0.0213
2.6685 0.0214
2.6691 0.0215
2.6697 0.0216
2.6709 0.0217
2.6714 0.0218
2.6716 0.0219
2.6722 0.022
2.6722 0.0221
2.6727 0.0222
2.6729 0.0223
2.6737 0.0224
2.6738 0.0225
2.6742 0.0226
2.6753 0.0227
2.6754 0.0228
2.6757 0.0229
2.6771 0.023
2.6773 0.0231
2.6778 0.0232
2.678 0.0233
2.6781 0.0234
2.6781 0.0235
2.6782 0.0236
2.6783 0.0237
2.6785 0.0238
2.6786 0.0239
2.679 0.024
2.68 0.0241
2.6805 0.0242
2.6806 0.0243
2.6807 0.0244
2.6808 0.0245
2.681 0.0246
2.6811 0.0247
2.6813 0.0248
2.6815 0.0249
2.6823 0.025
2.6832 0.0251
2.6859 0.0252
2.6859 0.0253
2.6862 0.0254
2.6866 0.0255
2.687 0.0256
2.6872 0.0257
2.6873 0.0258
2.6877 0.0259
2.6884 0.026
2.6886 0.0261
2.6893 0.0262
2.6896 0.0263
2.69 0.0264
2.6904 0.0265
2.6907 0.0266
2.692 0.0267
2.6922 0.0268
2.6922 0.0269
2.6925 0.027
2.6926 0.0271
2.6929 0.0272
2.6932 0.0273
2.6934 0.0274
2.6938 0.0275
2.6939 0.0276
2.6942 0.0277
2.6948 0.0278
2.695 0.0279
2.6953 0.028
2.6954 0.0281
2.6956 0.0282
2.6966 0.0283
2.6968 0.0284
2.6968 0.0285
2.6974 0.0286
2.6974 0.0287
2.6983 0.0288
2.6987 0.0289
2.6987 0.029
2.6988 0.0291
2.6993 0.0292
2.6994 0.0293
2.6996 0.0294
2.6999 0.0295
2.7 0.0296
2.7005 0.0297
2.7006 0.0298
2.7006 0.0299
2.701 0.03
2.7017 0.0301
2.7021 0.0302
2.703 0.0303
2.703 0.0304
2.7031 0.0305
2.7032 0.0306
2.7039 0.0307
2.704 0.0308
2.7044 0.0309
2.7045 0.031
2.7047 0.0311
2.705 0.0312
2.7052 0.0313
2.7055 0.0314
2.7059 0.0315
2.706 0.0316
2.7061 0.0317
2.7065 0.0318
2.7067 0.0319
2.7067 0.032
2.7069 0.0321
2.707 0.0322
2.7076 0.0323
2.7081 0.0324
2.7082 0.0325
2.7083 0.0326
2.7083 0.0327
2.7083 0.0328
2.7084 0.0329
2.7093 0.033
2.7097 0.0331
2.7098 0.0332
2.7101 0.0333
2.7102 0.0334
2.7102 0.0335
2.7104 0.0336
2.7105 0.0337
2.7108 0.0338
2.7108 0.0339
2.7112 0.034
2.7114 0.0341
2.7119 0.0342
2.7119 0.0343
2.712 0.0344
2.7131 0.0345
2.7132 0.0346
2.7135 0.0347
2.7137 0.0348
2.7144 0.0349
2.7146 0.035
2.7147 0.0351
2.7149 0.0352
2.715 0.0353
2.7153 0.0354
2.7162 0.0355
2.7165 0.0356
2.7165 0.0357
2.7169 0.0358
2.717 0.0359
2.7171 0.036
2.7174 0.0361
2.7179 0.0362
2.718 0.0363
2.7181 0.0364
2.7181 0.0365
2.7182 0.0366
2.7185 0.0367
2.7187 0.0368
2.7198 0.0369
2.7198 0.037
2.72 0.0371
2.7206 0.0372
2.7207 0.0373
2.7207 0.0374
2.721 0.0375
2.7213 0.0376
2.7213 0.0377
2.7215 0.0378
2.7215 0.0379
2.7218 0.038
2.7219 0.0381
2.7221 0.0382
2.7224 0.0383
2.7225 0.0384
2.7225 0.0385
2.7228 0.0386
2.7228 0.0387
2.723 0.0388
2.7231 0.0389
2.7232 0.039
2.7233 0.0391
2.7233 0.0392
2.7234 0.0393
2.7239 0.0394
2.7242 0.0395
2.7245 0.0396
2.7246 0.0397
2.7248 0.0398
2.7248 0.0399
2.7249 0.04
2.7249 0.0401
2.725 0.0402
2.725 0.0403
2.7251 0.0404
2.7253 0.0405
2.7255 0.0406
2.7256 0.0407
2.7257 0.0408
2.7258 0.0409
2.726 0.041
2.7264 0.0411
2.7264 0.0412
2.7265 0.0413
2.7265 0.0414
2.7266 0.0415
2.7268 0.0416
2.7269 0.0417
2.7271 0.0418
2.7273 0.0419
2.7274 0.042
2.7276 0.0421
2.7278 0.0422
2.7279 0.0423
2.7283 0.0424
2.7285 0.0425
2.7286 0.0426
2.7286 0.0427
2.7289 0.0428
2.7289 0.0429
2.7293 0.043
2.7293 0.0431
2.7294 0.0432
2.7294 0.0433
2.7295 0.0434
2.7295 0.0435
2.7296 0.0436
2.7299 0.0437
2.7299 0.0438
2.73 0.0439
2.73 0.044
2.7301 0.0441
2.7302 0.0442
2.7303 0.0443
2.7313 0.0444
2.7313 0.0445
2.7315 0.0446
2.7315 0.0447
2.7316 0.0448
2.7316 0.0449
2.7316 0.045
2.7317 0.0451
2.732 0.0452
2.732 0.0453
2.7323 0.0454
2.7324 0.0455
2.7324 0.0456
2.7325 0.0457
2.7326 0.0458
2.7327 0.0459
2.7329 0.046
2.733 0.0461
2.7332 0.0462
2.7337 0.0463
2.7339 0.0464
2.7339 0.0465
2.7339 0.0466
2.734 0.0467
2.7343 0.0468
2.735 0.0469
2.7353 0.047
2.7353 0.0471
2.7354 0.0472
2.7357 0.0473
2.7358 0.0474
2.7358 0.0475
2.7359 0.0476
2.7359 0.0477
2.736 0.0478
2.7365 0.0479
2.7366 0.048
2.7367 0.0481
2.737 0.0482
2.737 0.0483
2.7374 0.0484
2.7375 0.0485
2.7376 0.0486
2.7377 0.0487
2.7382 0.0488
2.7386 0.0489
2.7387 0.049
2.739 0.0491
2.739 0.0492
2.7395 0.0493
2.7397 0.0494
2.7398 0.0495
2.7399 0.0496
2.7401 0.0497
2.7402 0.0498
2.7404 0.0499
2.7404 0.05
2.7404 0.0501
2.7405 0.0502
2.7407 0.0503
2.7407 0.0504
2.7409 0.0505
2.741 0.0506
2.7412 0.0507
2.7414 0.0508
2.7417 0.0509
2.7417 0.051
2.742 0.0511
2.742 0.0512
2.7422 0.0513
2.7423 0.0514
2.7423 0.0515
2.7424 0.0516
2.7429 0.0517
2.743 0.0518
2.7433 0.0519
2.7433 0.052
2.7434 0.0521
2.7438 0.0522
2.7438 0.0523
2.7438 0.0524
2.7442 0.0525
2.7443 0.0526
2.7443 0.0527
2.7444 0.0528
2.7444 0.0529
2.7445 0.053
2.7446 0.0531
2.7448 0.0532
2.7448 0.0533
2.745 0.0534
2.7451 0.0535
2.7451 0.0536
2.7452 0.0537
2.7452 0.0538
2.7453 0.0539
2.7455 0.054
2.7456 0.0541
2.7457 0.0542
2.7457 0.0543
2.7457 0.0544
2.746 0.0545
2.746 0.0546
2.7465 0.0547
2.7465 0.0548
2.7465 0.0549
2.7469 0.055
2.747 0.0551
2.7471 0.0552
2.7471 0.0553
2.7471 0.0554
2.7472 0.0555
2.7473 0.0556
2.7473 0.0557
2.7473 0.0558
2.7476 0.0559
2.7479 0.056
2.7483 0.0561
2.7484 0.0562
2.7484 0.0563
2.7485 0.0564
2.7486 0.0565
2.7486 0.0566
2.7487 0.0567
2.7493 0.0568
2.7497 0.0569
2.7498 0.057
2.7499 0.0571
2.75 0.0572
2.75 0.0573
2.75 0.0574
2.7503 0.0575
2.7505 0.0576
2.7505 0.0577
2.7506 0.0578
2.7506 0.0579
2.7507 0.058
2.7509 0.0581
2.7509 0.0582
2.7509 0.0583
2.751 0.0584
2.7511 0.0585
2.7512 0.0586
2.7512 0.0587
2.7513 0.0588
2.7514 0.0589
2.7514 0.059
2.7515 0.0591
2.7516 0.0592
2.7516 0.0593
2.7516 0.0594
2.7517 0.0595
2.7519 0.0596
2.7519 0.0597
2.7519 0.0598
2.752 0.0599
2.7521 0.06
2.7521 0.0601
2.7521 0.0602
2.7522 0.0603
2.7522 0.0604
2.7523 0.0605
2.7523 0.0606
2.7527 0.0607
2.7528 0.0608
2.753 0.0609
2.753 0.061
2.7531 0.0611
2.7534 0.0612
2.7534 0.0613
2.7537 0.0614
2.7537 0.0615
2.7538 0.0616
2.7538 0.0617
2.7539 0.0618
2.7543 0.0619
2.7543 0.062
2.7544 0.0621
2.7544 0.0622
2.7545 0.0623
2.7545 0.0624
2.7546 0.0625
2.7547 0.0626
2.7548 0.0627
2.7548 0.0628
2.755 0.0629
2.755 0.063
2.755 0.0631
2.7552 0.0632
2.7553 0.0633
2.7553 0.0634
2.7554 0.0635
2.7555 0.0636
2.7557 0.0637
2.7558 0.0638
2.7558 0.0639
2.7559 0.064
2.7561 0.0641
2.7563 0.0642
2.7563 0.0643
2.7566 0.0644
2.7567 0.0645
2.7568 0.0646
2.7569 0.0647
2.757 0.0648
2.7571 0.0649
2.7571 0.065
2.7572 0.0651
2.7572 0.0652
2.7573 0.0653
2.7574 0.0654
2.7575 0.0655
2.7578 0.0656
2.7578 0.0657
2.7579 0.0658
2.7579 0.0659
2.7581 0.066
2.7581 0.0661
2.7583 0.0662
2.7584 0.0663
2.7585 0.0664
2.7586 0.0665
2.7586 0.0666
2.7586 0.0667
2.7588 0.0668
2.759 0.0669
2.759 0.067
2.759 0.0671
2.7591 0.0672
2.7595 0.0673
2.7597 0.0674
2.7597 0.0675
2.7599 0.0676
2.76 0.0677
2.7602 0.0678
2.7602 0.0679
2.7603 0.068
2.7607 0.0681
2.7607 0.0682
2.7607 0.0683
2.7609 0.0684
2.7609 0.0685
2.7611 0.0686
2.7611 0.0687
2.7611 0.0688
2.7613 0.0689
2.7613 0.069
2.7613 0.0691
2.7613 0.0692
2.7614 0.0693
2.7614 0.0694
2.7615 0.0695
2.7615 0.0696
2.7616 0.0697
2.7616 0.0698
2.7618 0.0699
2.7618 0.07
2.7618 0.0701
2.7618 0.0702
2.762 0.0703
2.7621 0.0704
2.7622 0.0705
2.7625 0.0706
2.7625 0.0707
2.7625 0.0708
2.7626 0.0709
2.7629 0.071
2.7629 0.0711
2.763 0.0712
2.7631 0.0713
2.7631 0.0714
2.7632 0.0715
2.7635 0.0716
2.7635 0.0717
2.7635 0.0718
2.7636 0.0719
2.7636 0.072
2.7636 0.0721
2.7637 0.0722
2.7637 0.0723
2.7637 0.0724
2.7638 0.0725
2.7639 0.0726
2.764 0.0727
2.7644 0.0728
2.7645 0.0729
2.7646 0.073
2.7647 0.0731
2.7647 0.0732
2.765 0.0733
2.765 0.0734
2.7651 0.0735
2.7652 0.0736
2.7652 0.0737
2.7652 0.0738
2.7652 0.0739
2.7654 0.074
2.7654 0.0741
2.7657 0.0742
2.7657 0.0743
2.7658 0.0744
2.7659 0.0745
2.7659 0.0746
2.766 0.0747
2.7661 0.0748
2.7665 0.0749
2.7665 0.075
2.7668 0.0751
2.7669 0.0752
2.7672 0.0753
2.7674 0.0754
2.7674 0.0755
2.7676 0.0756
2.7676 0.0757
2.7678 0.0758
2.768 0.0759
2.768 0.076
2.768 0.0761
2.7681 0.0762
2.7681 0.0763
2.7682 0.0764
2.7682 0.0765
2.7688 0.0766
2.7688 0.0767
2.7688 0.0768
2.7689 0.0769
2.769 0.077
2.7691 0.0771
2.7691 0.0772
2.7691 0.0773
2.7692 0.0774
2.7692 0.0775
2.7693 0.0776
2.7694 0.0777
2.7695 0.0778
2.7695 0.0779
2.7696 0.078
2.7696 0.0781
2.7696 0.0782
2.7697 0.0783
2.7698 0.0784
2.7698 0.0785
2.7698 0.0786
2.77 0.0787
2.7701 0.0788
2.7701 0.0789
2.7703 0.079
2.7703 0.0791
2.7704 0.0792
2.7704 0.0793
2.7706 0.0794
2.7706 0.0795
2.7707 0.0796
2.7707 0.0797
2.7708 0.0798
2.7709 0.0799
2.771 0.08
2.7711 0.0801
2.7713 0.0802
2.7714 0.0803
2.7714 0.0804
2.7714 0.0805
2.7715 0.0806
2.7715 0.0807
2.7716 0.0808
2.7717 0.0809
2.7717 0.081
2.7719 0.0811
2.7719 0.0812
2.7719 0.0813
2.7719 0.0814
2.7722 0.0815
2.7724 0.0816
2.7726 0.0817
2.7726 0.0818
2.7726 0.0819
2.7726 0.082
2.7727 0.0821
2.7729 0.0822
2.773 0.0823
2.7731 0.0824
2.7731 0.0825
2.7732 0.0826
2.7732 0.0827
2.7732 0.0828
2.7733 0.0829
2.7733 0.083
2.7734 0.0831
2.7736 0.0832
2.7736 0.0833
2.7736 0.0834
2.7737 0.0835
2.7738 0.0836
2.7738 0.0837
2.7738 0.0838
2.7738 0.0839
2.7738 0.084
2.7741 0.0841
2.7741 0.0842
2.7742 0.0843
2.7743 0.0844
2.7743 0.0845
2.7744 0.0846
2.7745 0.0847
2.7746 0.0848
2.7746 0.0849
2.7747 0.085
2.7747 0.0851
2.7747 0.0852
2.7748 0.0853
2.7751 0.0854
2.7755 0.0855
2.7756 0.0856
2.7756 0.0857
2.7759 0.0858
2.7759 0.0859
2.776 0.086
2.776 0.0861
2.7761 0.0862
2.7762 0.0863
2.7762 0.0864
2.7763 0.0865
2.7764 0.0866
2.7765 0.0867
2.7767 0.0868
2.7767 0.0869
2.7768 0.087
2.7768 0.0871
2.7768 0.0872
2.7769 0.0873
2.777 0.0874
2.777 0.0875
2.7771 0.0876
2.7771 0.0877
2.7773 0.0878
2.7773 0.0879
2.7774 0.088
2.7774 0.0881
2.7775 0.0882
2.7775 0.0883
2.7775 0.0884
2.7777 0.0885
2.7777 0.0886
2.7781 0.0887
2.7781 0.0888
2.7781 0.0889
2.7781 0.089
2.7782 0.0891
2.7783 0.0892
2.7784 0.0893
2.7785 0.0894
2.7786 0.0895
2.7787 0.0896
2.7789 0.0897
2.7789 0.0898
2.779 0.0899
2.779 0.09
2.779 0.0901
2.7791 0.0902
2.7791 0.0903
2.7791 0.0904
2.7792 0.0905
2.7792 0.0906
2.7792 0.0907
2.7793 0.0908
2.7793 0.0909
2.7794 0.091
2.7794 0.0911
2.7795 0.0912
2.7795 0.0913
2.7795 0.0914
2.7796 0.0915
2.7796 0.0916
2.7796 0.0917
2.7796 0.0918
2.7797 0.0919
2.7798 0.092
2.7798 0.0921
2.7799 0.0922
2.78 0.0923
2.78 0.0924
2.7801 0.0925
2.7801 0.0926
2.7803 0.0927
2.7803 0.0928
2.7803 0.0929
2.7804 0.093
2.7804 0.0931
2.7805 0.0932
2.7805 0.0933
2.7806 0.0934
2.7807 0.0935
2.7807 0.0936
2.7807 0.0937
2.7807 0.0938
2.7808 0.0939
2.781 0.094
2.781 0.0941
2.7811 0.0942
2.7811 0.0943
2.7811 0.0944
2.7811 0.0945
2.7811 0.0946
2.7811 0.0947
2.7812 0.0948
2.7812 0.0949
2.7812 0.095
2.7812 0.0951
2.7813 0.0952
2.7813 0.0953
2.7815 0.0954
2.7815 0.0955
2.7816 0.0956
2.7817 0.0957
2.7818 0.0958
2.7818 0.0959
2.7818 0.096
2.7819 0.0961
2.7819 0.0962
2.7819 0.0963
2.782 0.0964
2.782 0.0965
2.782 0.0966
2.7821 0.0967
2.7821 0.0968
2.7821 0.0969
2.7822 0.097
2.7822 0.0971
2.7823 0.0972
2.7823 0.0973
2.7823 0.0974
2.7823 0.0975
2.7824 0.0976
2.7824 0.0977
2.7825 0.0978
2.7825 0.0979
2.7825 0.098
2.7826 0.0981
2.7827 0.0982
2.7828 0.0983
2.7828 0.0984
2.7829 0.0985
2.7831 0.0986
2.7831 0.0987
2.7832 0.0988
2.7833 0.0989
2.7834 0.099
2.7834 0.0991
2.7834 0.0992
2.7834 0.0993
2.7835 0.0994
2.7835 0.0995
2.7836 0.0996
2.7836 0.0997
2.7837 0.0998
2.7837 0.0999
2.7838 0.1
2.7838 0.1001
2.7841 0.1002
2.7841 0.1003
2.7842 0.1004
2.7843 0.1005
2.7843 0.1006
2.7843 0.1007
2.7844 0.1008
2.7845 0.1009
2.7846 0.101
2.7846 0.1011
2.7846 0.1012
2.7847 0.1013
2.7847 0.1014
2.7847 0.1015
2.7847 0.1016
2.7848 0.1017
2.7849 0.1018
2.7849 0.1019
2.7849 0.102
2.7851 0.1021
2.7851 0.1022
2.7852 0.1023
2.7852 0.1024
2.7854 0.1025
2.7854 0.1026
2.7854 0.1027
2.7854 0.1028
2.7855 0.1029
2.7856 0.103
2.7857 0.1031
2.7857 0.1032
2.7857 0.1033
2.7858 0.1034
2.7858 0.1035
2.7859 0.1036
2.7861 0.1037
2.7861 0.1038
2.7862 0.1039
2.7862 0.104
2.7864 0.1041
2.7864 0.1042
2.7865 0.1043
2.7865 0.1044
2.7866 0.1045
2.7866 0.1046
2.7866 0.1047
2.7867 0.1048
2.7867 0.1049
2.7867 0.105
2.7867 0.1051
2.7868 0.1052
2.7868 0.1053
2.7868 0.1054
2.7868 0.1055
2.7868 0.1056
2.7869 0.1057
2.7869 0.1058
2.787 0.1059
2.7871 0.106
2.7872 0.1061
2.7872 0.1062
2.7872 0.1063
2.7874 0.1064
2.7875 0.1065
2.7875 0.1066
2.7875 0.1067
2.7876 0.1068
2.7878 0.1069
2.7878 0.107
2.7878 0.1071
2.7879 0.1072
2.7879 0.1073
2.7879 0.1074
2.788 0.1075
2.788 0.1076
2.788 0.1077
2.788 0.1078
2.788 0.1079
2.7882 0.108
2.7882 0.1081
2.7883 0.1082
2.7883 0.1083
2.7884 0.1084
2.7884 0.1085
2.7886 0.1086
2.7887 0.1087
2.789 0.1088
2.789 0.1089
2.7891 0.109
2.7892 0.1091
2.7893 0.1092
2.7893 0.1093
2.7895 0.1094
2.7896 0.1095
2.7896 0.1096
2.7897 0.1097
2.7897 0.1098
2.7897 0.1099
2.7898 0.11
2.79 0.1101
2.79 0.1102
2.79 0.1103
2.79 0.1104
2.7901 0.1105
2.7901 0.1106
2.7902 0.1107
2.7902 0.1108
2.7902 0.1109
2.7903 0.111
2.7904 0.1111
2.7906 0.1112
2.7907 0.1113
2.7908 0.1114
2.7908 0.1115
2.7908 0.1116
2.7908 0.1117
2.7909 0.1118
2.791 0.1119
2.7911 0.112
2.7912 0.1121
2.7912 0.1122
2.7912 0.1123
2.7913 0.1124
2.7914 0.1125
2.7915 0.1126
2.7916 0.1127
2.7916 0.1128
2.7916 0.1129
2.7916 0.113
2.7916 0.1131
2.7917 0.1132
2.7917 0.1133
2.7918 0.1134
2.7918 0.1135
2.7918 0.1136
2.7918 0.1137
2.7919 0.1138
2.7919 0.1139
2.7919 0.114
2.792 0.1141
2.7921 0.1142
2.7921 0.1143
2.7921 0.1144
2.7923 0.1145
2.7923 0.1146
2.7923 0.1147
2.7924 0.1148
2.7924 0.1149
2.7926 0.115
2.7927 0.1151
2.7927 0.1152
2.7927 0.1153
2.7928 0.1154
2.7928 0.1155
2.7928 0.1156
2.7929 0.1157
2.793 0.1158
2.7932 0.1159
2.7932 0.116
2.7932 0.1161
2.7933 0.1162
2.7933 0.1163
2.7933 0.1164
2.7933 0.1165
2.7934 0.1166
2.7934 0.1167
2.7934 0.1168
2.7935 0.1169
2.7935 0.117
2.7935 0.1171
2.7936 0.1172
2.7936 0.1173
2.7936 0.1174
2.7937 0.1175
2.7938 0.1176
2.7938 0.1177
2.794 0.1178
2.794 0.1179
2.7941 0.118
2.7941 0.1181
2.7942 0.1182
2.7942 0.1183
2.7942 0.1184
2.7943 0.1185
2.7943 0.1186
2.7943 0.1187
2.7943 0.1188
2.7943 0.1189
2.7943 0.119
2.7943 0.1191
2.7944 0.1192
2.7944 0.1193
2.7945 0.1194
2.7945 0.1195
2.7945 0.1196
2.7945 0.1197
2.7946 0.1198
2.7946 0.1199
2.7946 0.12
2.7946 0.1201
2.7947 0.1202
2.7947 0.1203
2.7947 0.1204
2.7947 0.1205
2.7948 0.1206
2.7948 0.1207
2.7948 0.1208
2.7949 0.1209
2.795 0.121
2.795 0.1211
2.795 0.1212
2.7951 0.1213
2.7951 0.1214
2.7951 0.1215
2.7951 0.1216
2.7952 0.1217
2.7953 0.1218
2.7953 0.1219
2.7954 0.122
2.7954 0.1221
2.7954 0.1222
2.7955 0.1223
2.7955 0.1224
2.7955 0.1225
2.7955 0.1226
2.7956 0.1227
2.7956 0.1228
2.7956 0.1229
2.7957 0.123
2.7957 0.1231
2.7957 0.1232
2.7957 0.1233
2.7958 0.1234
2.7958 0.1235
2.7958 0.1236
2.7959 0.1237
2.7959 0.1238
2.796 0.1239
2.796 0.124
2.796 0.1241
2.7961 0.1242
2.7961 0.1243
2.7961 0.1244
2.7961 0.1245
2.7962 0.1246
2.7962 0.1247
2.7963 0.1248
2.7963 0.1249
2.7963 0.125
2.7964 0.1251
2.7964 0.1252
2.7965 0.1253
2.7965 0.1254
2.7965 0.1255
2.7965 0.1256
2.7965 0.1257
2.7965 0.1258
2.7966 0.1259
2.7966 0.126
2.7967 0.1261
2.7967 0.1262
2.7968 0.1263
2.7969 0.1264
2.7969 0.1265
2.7969 0.1266
2.797 0.1267
2.797 0.1268
2.7971 0.1269
2.7972 0.127
2.7972 0.1271
2.7972 0.1272
2.7973 0.1273
2.7973 0.1274
2.7974 0.1275
2.7974 0.1276
2.7975 0.1277
2.7976 0.1278
2.7976 0.1279
2.7976 0.128
2.7976 0.1281
2.7976 0.1282
2.7976 0.1283
2.7977 0.1284
2.7977 0.1285
2.7977 0.1286
2.7977 0.1287
2.7978 0.1288
2.7978 0.1289
2.7978 0.129
2.7978 0.1291
2.7979 0.1292
2.7979 0.1293
2.798 0.1294
2.798 0.1295
2.798 0.1296
2.7981 0.1297
2.7981 0.1298
2.7981 0.1299
2.7981 0.13
2.7981 0.1301
2.7982 0.1302
2.7982 0.1303
2.7982 0.1304
2.7982 0.1305
2.7982 0.1306
2.7983 0.1307
2.7983 0.1308
2.7984 0.1309
2.7984 0.131
2.7985 0.1311
2.7985 0.1312
2.7985 0.1313
2.7986 0.1314
2.7986 0.1315
2.7987 0.1316
2.7987 0.1317
2.7988 0.1318
2.7989 0.1319
2.7989 0.132
2.7989 0.1321
2.799 0.1322
2.7991 0.1323
2.7991 0.1324
2.7991 0.1325
2.7991 0.1326
2.7992 0.1327
2.7992 0.1328
2.7993 0.1329
2.7993 0.133
2.7993 0.1331
2.7994 0.1332
2.7994 0.1333
2.7995 0.1334
2.7995 0.1335
2.7995 0.1336
2.7995 0.1337
2.7995 0.1338
2.7995 0.1339
2.7996 0.134
2.7996 0.1341
2.7996 0.1342
2.7996 0.1343
2.7996 0.1344
2.7997 0.1345
2.7997 0.1346
2.7997 0.1347
2.7997 0.1348
2.7997 0.1349
2.7998 0.135
2.7998 0.1351
2.7998 0.1352
2.7999 0.1353
2.8 0.1354
2.8 0.1355
2.8001 0.1356
2.8001 0.1357
2.8001 0.1358
2.8001 0.1359
2.8002 0.136
2.8002 0.1361
2.8002 0.1362
2.8003 0.1363
2.8003 0.1364
2.8004 0.1365
2.8004 0.1366
2.8004 0.1367
2.8005 0.1368
2.8006 0.1369
2.8006 0.137
2.8006 0.1371
2.8006 0.1372
2.8006 0.1373
2.8007 0.1374
2.8007 0.1375
2.8007 0.1376
2.8008 0.1377
2.8008 0.1378
2.8008 0.1379
2.8008 0.138
2.8008 0.1381
2.8009 0.1382
2.8009 0.1383
2.8009 0.1384
2.8009 0.1385
2.801 0.1386
2.801 0.1387
2.8011 0.1388
2.8011 0.1389
2.8011 0.139
2.8012 0.1391
2.8012 0.1392
2.8012 0.1393
2.8013 0.1394
2.8014 0.1395
2.8014 0.1396
2.8014 0.1397
2.8014 0.1398
2.8014 0.1399
2.8014 0.14
2.8014 0.1401
2.8014 0.1402
2.8015 0.1403
2.8015 0.1404
2.8015 0.1405
2.8015 0.1406
2.8015 0.1407
2.8015 0.1408
2.8017 0.1409
2.8017 0.141
2.8017 0.1411
2.8018 0.1412
2.8019 0.1413
2.8019 0.1414
2.8019 0.1415
2.802 0.1416
2.802 0.1417
2.802 0.1418
2.802 0.1419
2.8021 0.142
2.8021 0.1421
2.8021 0.1422
2.8021 0.1423
2.8022 0.1424
2.8022 0.1425
2.8022 0.1426
2.8023 0.1427
2.8023 0.1428
2.8023 0.1429
2.8024 0.143
2.8025 0.1431
2.8025 0.1432
2.8026 0.1433
2.8027 0.1434
2.8027 0.1435
2.8027 0.1436
2.8027 0.1437
2.8027 0.1438
2.8028 0.1439
2.8028 0.144
2.8029 0.1441
2.8029 0.1442
2.8029 0.1443
2.8029 0.1444
2.8029 0.1445
2.8029 0.1446
2.803 0.1447
2.803 0.1448
2.803 0.1449
2.803 0.145
2.8031 0.1451
2.8032 0.1452
2.8032 0.1453
2.8032 0.1454
2.8032 0.1455
2.8033 0.1456
2.8033 0.1457
2.8033 0.1458
2.8033 0.1459
2.8033 0.146
2.8033 0.1461
2.8034 0.1462
2.8034 0.1463
2.8034 0.1464
2.8034 0.1465
2.8034 0.1466
2.8034 0.1467
2.8035 0.1468
2.8035 0.1469
2.8036 0.147
2.8036 0.1471
2.8036 0.1472
2.8037 0.1473
2.8037 0.1474
2.8037 0.1475
2.8037 0.1476
2.8038 0.1477
2.8038 0.1478
2.8038 0.1479
2.8039 0.148
2.8039 0.1481
2.8039 0.1482
2.8039 0.1483
2.8039 0.1484
2.8039 0.1485
2.8039 0.1486
2.804 0.1487
2.804 0.1488
2.804 0.1489
2.804 0.149
2.804 0.1491
2.8041 0.1492
2.8041 0.1493
2.8041 0.1494
2.8041 0.1495
2.8042 0.1496
2.8042 0.1497
2.8042 0.1498
2.8043 0.1499
2.8044 0.15
2.8044 0.1501
2.8044 0.1502
2.8044 0.1503
2.8044 0.1504
2.8045 0.1505
2.8045 0.1506
2.8045 0.1507
2.8045 0.1508
2.8045 0.1509
2.8045 0.151
2.8045 0.1511
2.8045 0.1512
2.8045 0.1513
2.8045 0.1514
2.8046 0.1515
2.8046 0.1516
2.8046 0.1517
2.8046 0.1518
2.8046 0.1519
2.8047 0.152
2.8047 0.1521
2.8048 0.1522
2.8048 0.1523
2.8048 0.1524
2.8048 0.1525
2.8048 0.1526
2.8048 0.1527
2.8049 0.1528
2.8049 0.1529
2.805 0.153
2.805 0.1531
2.805 0.1532
2.805 0.1533
2.805 0.1534
2.805 0.1535
2.805 0.1536
2.805 0.1537
2.805 0.1538
2.8051 0.1539
2.8052 0.154
2.8052 0.1541
2.8053 0.1542
2.8053 0.1543
2.8053 0.1544
2.8053 0.1545
2.8053 0.1546
2.8054 0.1547
2.8054 0.1548
2.8054 0.1549
2.8054 0.155
2.8055 0.1551
2.8055 0.1552
2.8055 0.1553
2.8055 0.1554
2.8055 0.1555
2.8055 0.1556
2.8055 0.1557
2.8056 0.1558
2.8056 0.1559
2.8056 0.156
2.8056 0.1561
2.8056 0.1562
2.8057 0.1563
2.8057 0.1564
2.8057 0.1565
2.8057 0.1566
2.8057 0.1567
2.8057 0.1568
2.8058 0.1569
2.8059 0.157
2.8059 0.1571
2.8059 0.1572
2.8059 0.1573
2.8059 0.1574
2.806 0.1575
2.806 0.1576
2.8061 0.1577
2.8061 0.1578
2.8062 0.1579
2.8062 0.158
2.8062 0.1581
2.8063 0.1582
2.8063 0.1583
2.8063 0.1584
2.8063 0.1585
2.8063 0.1586
2.8063 0.1587
2.8063 0.1588
2.8063 0.1589
2.8063 0.159
2.8063 0.1591
2.8063 0.1592
2.8064 0.1593
2.8064 0.1594
2.8064 0.1595
2.8065 0.1596
2.8065 0.1597
2.8065 0.1598
2.8065 0.1599
2.8065 0.16
2.8066 0.1601
2.8066 0.1602
2.8066 0.1603
2.8066 0.1604
2.8066 0.1605
2.8066 0.1606
2.8067 0.1607
2.8067 0.1608
2.8067 0.1609
2.8068 0.161
2.8068 0.1611
2.8068 0.1612
2.8068 0.1613
2.8068 0.1614
2.8068 0.1615
2.8069 0.1616
2.8069 0.1617
2.8069 0.1618
2.807 0.1619
2.807 0.162
2.807 0.1621
2.807 0.1622
2.8071 0.1623
2.8071 0.1624
2.8071 0.1625
2.8071 0.1626
2.8071 0.1627
2.8071 0.1628
2.8071 0.1629
2.8072 0.163
2.8072 0.1631
2.8072 0.1632
2.8072 0.1633
2.8072 0.1634
2.8072 0.1635
2.8073 0.1636
2.8074 0.1637
2.8074 0.1638
2.8074 0.1639
2.8074 0.164
2.8074 0.1641
2.8074 0.1642
2.8075 0.1643
2.8075 0.1644
2.8075 0.1645
2.8075 0.1646
2.8075 0.1647
2.8076 0.1648
2.8076 0.1649
2.8076 0.165
2.8076 0.1651
2.8076 0.1652
2.8076 0.1653
2.8076 0.1654
2.8076 0.1655
2.8077 0.1656
2.8077 0.1657
2.8077 0.1658
2.8077 0.1659
2.8077 0.166
2.8078 0.1661
2.8078 0.1662
2.8078 0.1663
2.8078 0.1664
2.8078 0.1665
2.8079 0.1666
2.8079 0.1667
2.8079 0.1668
2.8079 0.1669
2.8079 0.167
2.8079 0.1671
2.8079 0.1672
2.808 0.1673
2.808 0.1674
2.808 0.1675
2.808 0.1676
2.808 0.1677
2.8081 0.1678
2.8081 0.1679
2.8081 0.168
2.8081 0.1681
2.8081 0.1682
2.8081 0.1683
2.8081 0.1684
2.8082 0.1685
2.8082 0.1686
2.8082 0.1687
2.8082 0.1688
2.8082 0.1689
2.8082 0.169
2.8082 0.1691
2.8083 0.1692
2.8083 0.1693
2.8083 0.1694
2.8083 0.1695
2.8083 0.1696
2.8083 0.1697
2.8084 0.1698
2.8084 0.1699
2.8084 0.17
2.8084 0.1701
2.8085 0.1702
2.8085 0.1703
2.8085 0.1704
2.8085 0.1705
2.8085 0.1706
2.8085 0.1707
2.8086 0.1708
2.8086 0.1709
2.8086 0.171
2.8086 0.1711
2.8086 0.1712
2.8086 0.1713
2.8087 0.1714
2.8087 0.1715
2.8087 0.1716
2.8087 0.1717
2.8087 0.1718
2.8087 0.1719
2.8087 0.172
2.8088 0.1721
2.8088 0.1722
2.8088 0.1723
2.8089 0.1724
2.8089 0.1725
2.8089 0.1726
2.8089 0.1727
2.8089 0.1728
2.809 0.1729
2.8091 0.173
2.8091 0.1731
2.8091 0.1732
2.8091 0.1733
2.8092 0.1734
2.8092 0.1735
2.8092 0.1736
2.8092 0.1737
2.8093 0.1738
2.8093 0.1739
2.8094 0.174
2.8094 0.1741
2.8094 0.1742
2.8094 0.1743
2.8094 0.1744
2.8094 0.1745
2.8095 0.1746
2.8095 0.1747
2.8095 0.1748
2.8095 0.1749
2.8095 0.175
2.8095 0.1751
2.8096 0.1752
2.8096 0.1753
2.8096 0.1754
2.8096 0.1755
2.8096 0.1756
2.8096 0.1757
2.8096 0.1758
2.8096 0.1759
2.8096 0.176
2.8097 0.1761
2.8097 0.1762
2.8097 0.1763
2.8097 0.1764
2.8097 0.1765
2.8097 0.1766
2.8098 0.1767
2.8098 0.1768
2.8098 0.1769
2.8098 0.177
2.8098 0.1771
2.8098 0.1772
2.8099 0.1773
2.8099 0.1774
2.8099 0.1775
2.8099 0.1776
2.8099 0.1777
2.8099 0.1778
2.8099 0.1779
2.8099 0.178
2.8099 0.1781
2.8099 0.1782
2.81 0.1783
2.81 0.1784
2.81 0.1785
2.81 0.1786
2.8101 0.1787
2.8101 0.1788
2.8101 0.1789
2.8101 0.179
2.8101 0.1791
2.8101 0.1792
2.8102 0.1793
2.8102 0.1794
2.8102 0.1795
2.8102 0.1796
2.8102 0.1797
2.8103 0.1798
2.8103 0.1799
2.8104 0.18
2.8104 0.1801
2.8105 0.1802
2.8105 0.1803
2.8105 0.1804
2.8105 0.1805
2.8105 0.1806
2.8105 0.1807
2.8106 0.1808
2.8106 0.1809
2.8106 0.181
2.8106 0.1811
2.8106 0.1812
2.8106 0.1813
2.8107 0.1814
2.8107 0.1815
2.8107 0.1816
2.8107 0.1817
2.8108 0.1818
2.8108 0.1819
2.8108 0.182
2.8108 0.1821
2.8109 0.1822
2.8109 0.1823
2.8109 0.1824
2.8109 0.1825
2.8109 0.1826
2.811 0.1827
2.811 0.1828
2.811 0.1829
2.8111 0.183
2.8111 0.1831
2.8111 0.1832
2.8111 0.1833
2.8111 0.1834
2.8112 0.1835
2.8112 0.1836
2.8113 0.1837
2.8113 0.1838
2.8113 0.1839
2.8113 0.184
2.8113 0.1841
2.8114 0.1842
2.8114 0.1843
2.8114 0.1844
2.8114 0.1845
2.8114 0.1846
2.8114 0.1847
2.8115 0.1848
2.8115 0.1849
2.8115 0.185
2.8115 0.1851
2.8115 0.1852
2.8115 0.1853
2.8115 0.1854
2.8115 0.1855
2.8115 0.1856
2.8116 0.1857
2.8116 0.1858
2.8116 0.1859
2.8116 0.186
2.8116 0.1861
2.8117 0.1862
2.8117 0.1863
2.8117 0.1864
2.8117 0.1865
2.8117 0.1866
2.8117 0.1867
2.8117 0.1868
2.8118 0.1869
2.8118 0.187
2.8118 0.1871
2.8118 0.1872
2.8118 0.1873
2.8118 0.1874
2.8118 0.1875
2.8118 0.1876
2.8118 0.1877
2.8118 0.1878
2.8119 0.1879
2.8119 0.188
2.8119 0.1881
2.8119 0.1882
2.8119 0.1883
2.8119 0.1884
2.8119 0.1885
2.812 0.1886
2.812 0.1887
2.812 0.1888
2.812 0.1889
2.812 0.189
2.812 0.1891
2.812 0.1892
2.8121 0.1893
2.8121 0.1894
2.8121 0.1895
2.8121 0.1896
2.8122 0.1897
2.8122 0.1898
2.8122 0.1899
2.8122 0.19
2.8122 0.1901
2.8122 0.1902
2.8122 0.1903
2.8122 0.1904
2.8122 0.1905
2.8123 0.1906
2.8123 0.1907
2.8123 0.1908
2.8123 0.1909
2.8123 0.191
2.8123 0.1911
2.8124 0.1912
2.8124 0.1913
2.8124 0.1914
2.8124 0.1915
2.8124 0.1916
2.8124 0.1917
2.8124 0.1918
2.8124 0.1919
2.8125 0.192
2.8126 0.1921
2.8126 0.1922
2.8126 0.1923
2.8126 0.1924
2.8126 0.1925
2.8126 0.1926
2.8126 0.1927
2.8126 0.1928
2.8126 0.1929
2.8127 0.193
2.8127 0.1931
2.8127 0.1932
2.8127 0.1933
2.8127 0.1934
2.8128 0.1935
2.8128 0.1936
2.8128 0.1937
2.8128 0.1938
2.8128 0.1939
2.8128 0.194
2.8129 0.1941
2.8129 0.1942
2.8129 0.1943
2.8129 0.1944
2.8129 0.1945
2.8129 0.1946
2.8129 0.1947
2.8129 0.1948
2.813 0.1949
2.813 0.195
2.813 0.1951
2.813 0.1952
2.813 0.1953
2.813 0.1954
2.813 0.1955
2.8131 0.1956
2.8131 0.1957
2.8131 0.1958
2.8131 0.1959
2.8131 0.196
2.8132 0.1961
2.8132 0.1962
2.8132 0.1963
2.8132 0.1964
2.8132 0.1965
2.8132 0.1966
2.8132 0.1967
2.8133 0.1968
2.8133 0.1969
2.8133 0.197
2.8133 0.1971
2.8133 0.1972
2.8133 0.1973
2.8133 0.1974
2.8133 0.1975
2.8133 0.1976
2.8133 0.1977
2.8133 0.1978
2.8133 0.1979
2.8133 0.198
2.8133 0.1981
2.8134 0.1982
2.8134 0.1983
2.8134 0.1984
2.8134 0.1985
2.8134 0.1986
2.8134 0.1987
2.8134 0.1988
2.8134 0.1989
2.8134 0.199
2.8135 0.1991
2.8135 0.1992
2.8135 0.1993
2.8135 0.1994
2.8135 0.1995
2.8135 0.1996
2.8135 0.1997
2.8136 0.1998
2.8136 0.1999
2.8136 0.2
2.8137 0.2001
2.8137 0.2002
2.8137 0.2003
2.8137 0.2004
2.8137 0.2005
2.8137 0.2006
2.8137 0.2007
2.8137 0.2008
2.8137 0.2009
2.8138 0.201
2.8138 0.2011
2.8138 0.2012
2.8138 0.2013
2.8138 0.2014
2.8138 0.2015
2.8139 0.2016
2.8139 0.2017
2.8139 0.2018
2.8139 0.2019
2.8139 0.202
2.8139 0.2021
2.8139 0.2022
2.8139 0.2023
2.814 0.2024
2.814 0.2025
2.814 0.2026
2.814 0.2027
2.814 0.2028
2.814 0.2029
2.814 0.203
2.814 0.2031
2.814 0.2032
2.814 0.2033
2.814 0.2034
2.814 0.2035
2.814 0.2036
2.814 0.2037
2.8141 0.2038
2.8141 0.2039
2.8141 0.204
2.8141 0.2041
2.8142 0.2042
2.8142 0.2043
2.8142 0.2044
2.8142 0.2045
2.8142 0.2046
2.8142 0.2047
2.8143 0.2048
2.8143 0.2049
2.8143 0.205
2.8143 0.2051
2.8143 0.2052
2.8143 0.2053
2.8144 0.2054
2.8144 0.2055
2.8144 0.2056
2.8144 0.2057
2.8144 0.2058
2.8144 0.2059
2.8144 0.206
2.8144 0.2061
2.8145 0.2062
2.8145 0.2063
2.8145 0.2064
2.8145 0.2065
2.8145 0.2066
2.8145 0.2067
2.8146 0.2068
2.8146 0.2069
2.8146 0.207
2.8146 0.2071
2.8146 0.2072
2.8147 0.2073
2.8147 0.2074
2.8147 0.2075
2.8147 0.2076
2.8147 0.2077
2.8147 0.2078
2.8147 0.2079
2.8147 0.208
2.8147 0.2081
2.8148 0.2082
2.8148 0.2083
2.8148 0.2084
2.8148 0.2085
2.8148 0.2086
2.8148 0.2087
2.8148 0.2088
2.8148 0.2089
2.8148 0.209
2.8149 0.2091
2.8149 0.2092
2.815 0.2093
2.8151 0.2094
2.8151 0.2095
2.8151 0.2096
2.8152 0.2097
2.8152 0.2098
2.8152 0.2099
2.8152 0.21
2.8152 0.2101
2.8152 0.2102
2.8152 0.2103
2.8152 0.2104
2.8153 0.2105
2.8153 0.2106
2.8153 0.2107
2.8153 0.2108
2.8154 0.2109
2.8154 0.211
2.8154 0.2111
2.8154 0.2112
2.8155 0.2113
2.8155 0.2114
2.8155 0.2115
2.8155 0.2116
2.8155 0.2117
2.8155 0.2118
2.8155 0.2119
2.8155 0.212
2.8155 0.2121
2.8155 0.2122
2.8155 0.2123
2.8155 0.2124
2.8156 0.2125
2.8156 0.2126
2.8156 0.2127
2.8156 0.2128
2.8156 0.2129
2.8157 0.213
2.8157 0.2131
2.8157 0.2132
2.8157 0.2133
2.8157 0.2134
2.8157 0.2135
2.8157 0.2136
2.8157 0.2137
2.8157 0.2138
2.8157 0.2139
2.8157 0.214
2.8158 0.2141
2.8158 0.2142
2.8158 0.2143
2.8158 0.2144
2.8159 0.2145
2.8159 0.2146
2.8159 0.2147
2.8159 0.2148
2.8159 0.2149
2.8159 0.215
2.8159 0.2151
2.8159 0.2152
2.8159 0.2153
2.816 0.2154
2.816 0.2155
2.816 0.2156
2.816 0.2157
2.8161 0.2158
2.8161 0.2159
2.8161 0.216
2.8161 0.2161
2.8161 0.2162
2.8161 0.2163
2.8161 0.2164
2.8161 0.2165
2.8161 0.2166
2.8161 0.2167
2.8161 0.2168
2.8161 0.2169
2.8161 0.217
2.8161 0.2171
2.8161 0.2172
2.8162 0.2173
2.8162 0.2174
2.8162 0.2175
2.8162 0.2176
2.8162 0.2177
2.8162 0.2178
2.8162 0.2179
2.8162 0.218
2.8163 0.2181
2.8163 0.2182
2.8163 0.2183
2.8163 0.2184
2.8163 0.2185
2.8163 0.2186
2.8163 0.2187
2.8163 0.2188
2.8163 0.2189
2.8164 0.219
2.8164 0.2191
2.8164 0.2192
2.8164 0.2193
2.8164 0.2194
2.8164 0.2195
2.8164 0.2196
2.8164 0.2197
2.8164 0.2198
2.8164 0.2199
2.8164 0.22
2.8165 0.2201
2.8165 0.2202
2.8165 0.2203
2.8165 0.2204
2.8165 0.2205
2.8165 0.2206
2.8165 0.2207
2.8165 0.2208
2.8165 0.2209
2.8165 0.221
2.8165 0.2211
2.8166 0.2212
2.8166 0.2213
2.8166 0.2214
2.8166 0.2215
2.8166 0.2216
2.8166 0.2217
2.8166 0.2218
2.8167 0.2219
2.8167 0.222
2.8167 0.2221
2.8167 0.2222
2.8167 0.2223
2.8167 0.2224
2.8168 0.2225
2.8168 0.2226
2.8168 0.2227
2.8168 0.2228
2.8168 0.2229
2.8168 0.223
2.8168 0.2231
2.8168 0.2232
2.8168 0.2233
2.8168 0.2234
2.8168 0.2235
2.8168 0.2236
2.8169 0.2237
2.8169 0.2238
2.8169 0.2239
2.8169 0.224
2.8169 0.2241
2.8169 0.2242
2.8169 0.2243
2.8169 0.2244
2.8169 0.2245
2.8169 0.2246
2.8169 0.2247
2.817 0.2248
2.817 0.2249
2.817 0.225
2.817 0.2251
2.817 0.2252
2.817 0.2253
2.817 0.2254
2.817 0.2255
2.817 0.2256
2.817 0.2257
2.8171 0.2258
2.8171 0.2259
2.8171 0.226
2.8171 0.2261
2.8171 0.2262
2.8171 0.2263
2.8172 0.2264
2.8172 0.2265
2.8172 0.2266
2.8172 0.2267
2.8172 0.2268
2.8172 0.2269
2.8172 0.227
2.8172 0.2271
2.8172 0.2272
2.8172 0.2273
2.8172 0.2274
2.8172 0.2275
2.8172 0.2276
2.8172 0.2277
2.8172 0.2278
2.8173 0.2279
2.8173 0.228
2.8173 0.2281
2.8173 0.2282
2.8173 0.2283
2.8173 0.2284
2.8174 0.2285
2.8174 0.2286
2.8174 0.2287
2.8174 0.2288
2.8174 0.2289
2.8174 0.229
2.8174 0.2291
2.8174 0.2292
2.8174 0.2293
2.8174 0.2294
2.8174 0.2295
2.8174 0.2296
2.8174 0.2297
2.8174 0.2298
2.8175 0.2299
2.8175 0.23
2.8175 0.2301
2.8175 0.2302
2.8176 0.2303
2.8176 0.2304
2.8176 0.2305
2.8176 0.2306
2.8176 0.2307
2.8176 0.2308
2.8176 0.2309
2.8176 0.231
2.8177 0.2311
2.8177 0.2312
2.8177 0.2313
2.8177 0.2314
2.8177 0.2315
2.8177 0.2316
2.8177 0.2317
2.8177 0.2318
2.8177 0.2319
2.8178 0.232
2.8178 0.2321
2.8178 0.2322
2.8178 0.2323
2.8178 0.2324
2.8178 0.2325
2.8178 0.2326
2.8178 0.2327
2.8178 0.2328
2.8178 0.2329
2.8179 0.233
2.8179 0.2331
2.8179 0.2332
2.8179 0.2333
2.8179 0.2334
2.8179 0.2335
2.8179 0.2336
2.8179 0.2337
2.8179 0.2338
2.8179 0.2339
2.8179 0.234
2.8179 0.2341
2.8179 0.2342
2.818 0.2343
2.818 0.2344
2.818 0.2345
2.818 0.2346
2.818 0.2347
2.818 0.2348
2.818 0.2349
2.818 0.235
2.818 0.2351
2.8181 0.2352
2.8181 0.2353
2.8181 0.2354
2.8181 0.2355
2.8181 0.2356
2.8181 0.2357
2.8181 0.2358
2.8181 0.2359
2.8181 0.236
2.8182 0.2361
2.8182 0.2362
2.8182 0.2363
2.8182 0.2364
2.8182 0.2365
2.8182 0.2366
2.8182 0.2367
2.8182 0.2368
2.8182 0.2369
2.8182 0.237
2.8182 0.2371
2.8182 0.2372
2.8182 0.2373
2.8182 0.2374
2.8182 0.2375
2.8183 0.2376
2.8183 0.2377
2.8183 0.2378
2.8183 0.2379
2.8183 0.238
2.8183 0.2381
2.8183 0.2382
2.8183 0.2383
2.8183 0.2384
2.8183 0.2385
2.8183 0.2386
2.8183 0.2387
2.8184 0.2388
2.8184 0.2389
2.8184 0.239
2.8184 0.2391
2.8184 0.2392
2.8185 0.2393
2.8185 0.2394
2.8185 0.2395
2.8185 0.2396
2.8185 0.2397
2.8185 0.2398
2.8185 0.2399
2.8185 0.24
2.8186 0.2401
2.8186 0.2402
2.8186 0.2403
2.8186 0.2404
2.8186 0.2405
2.8186 0.2406
2.8186 0.2407
2.8186 0.2408
2.8186 0.2409
2.8187 0.241
2.8187 0.2411
2.8187 0.2412
2.8187 0.2413
2.8187 0.2414
2.8187 0.2415
2.8187 0.2416
2.8187 0.2417
2.8187 0.2418
2.8187 0.2419
2.8187 0.242
2.8187 0.2421
2.8188 0.2422
2.8188 0.2423
2.8188 0.2424
2.8188 0.2425
2.8188 0.2426
2.8188 0.2427
2.8188 0.2428
2.8188 0.2429
2.8188 0.243
2.8188 0.2431
2.8188 0.2432
2.8188 0.2433
2.8188 0.2434
2.8188 0.2435
2.8189 0.2436
2.8189 0.2437
2.8189 0.2438
2.8189 0.2439
2.8189 0.244
2.8189 0.2441
2.8189 0.2442
2.8189 0.2443
2.8189 0.2444
2.8189 0.2445
2.8189 0.2446
2.8189 0.2447
2.819 0.2448
2.819 0.2449
2.819 0.245
2.819 0.2451
2.819 0.2452
2.819 0.2453
2.819 0.2454
2.819 0.2455
2.819 0.2456
2.819 0.2457
2.819 0.2458
2.819 0.2459
2.819 0.246
2.819 0.2461
2.819 0.2462
2.819 0.2463
2.819 0.2464
2.819 0.2465
2.8191 0.2466
2.8191 0.2467
2.8191 0.2468
2.8191 0.2469
2.8191 0.247
2.8191 0.2471
2.8191 0.2472
2.8191 0.2473
2.8191 0.2474
2.8191 0.2475
2.8191 0.2476
2.8191 0.2477
2.8191 0.2478
2.8192 0.2479
2.8192 0.248
2.8192 0.2481
2.8192 0.2482
2.8192 0.2483
2.8192 0.2484
2.8192 0.2485
2.8193 0.2486
2.8193 0.2487
2.8193 0.2488
2.8193 0.2489
2.8193 0.249
2.8193 0.2491
2.8193 0.2492
2.8193 0.2493
2.8194 0.2494
2.8194 0.2495
2.8194 0.2496
2.8194 0.2497
2.8194 0.2498
2.8194 0.2499
2.8194 0.25
2.8194 0.2501
2.8194 0.2502
2.8194 0.2503
2.8194 0.2504
2.8194 0.2505
2.8194 0.2506
2.8194 0.2507
2.8194 0.2508
2.8194 0.2509
2.8195 0.251
2.8195 0.2511
2.8195 0.2512
2.8195 0.2513
2.8195 0.2514
2.8195 0.2515
2.8195 0.2516
2.8195 0.2517
2.8195 0.2518
2.8196 0.2519
2.8196 0.252
2.8196 0.2521
2.8196 0.2522
2.8196 0.2523
2.8196 0.2524
2.8196 0.2525
2.8197 0.2526
2.8197 0.2527
2.8197 0.2528
2.8197 0.2529
2.8197 0.253
2.8197 0.2531
2.8197 0.2532
2.8197 0.2533
2.8197 0.2534
2.8197 0.2535
2.8197 0.2536
2.8197 0.2537
2.8197 0.2538
2.8197 0.2539
2.8197 0.254
2.8197 0.2541
2.8197 0.2542
2.8198 0.2543
2.8198 0.2544
2.8198 0.2545
2.8198 0.2546
2.8198 0.2547
2.8198 0.2548
2.8198 0.2549
2.8198 0.255
2.8198 0.2551
2.8198 0.2552
2.8198 0.2553
2.8198 0.2554
2.8198 0.2555
2.8198 0.2556
2.8198 0.2557
2.8198 0.2558
2.8199 0.2559
2.8199 0.256
2.8199 0.2561
2.8199 0.2562
2.8199 0.2563
2.8199 0.2564
2.8199 0.2565
2.8199 0.2566
2.8199 0.2567
2.8199 0.2568
2.8199 0.2569
2.82 0.257
2.82 0.2571
2.82 0.2572
2.82 0.2573
2.82 0.2574
2.82 0.2575
2.82 0.2576
2.82 0.2577
2.82 0.2578
2.82 0.2579
2.82 0.258
2.82 0.2581
2.82 0.2582
2.8201 0.2583
2.8201 0.2584
2.8201 0.2585
2.8201 0.2586
2.8201 0.2587
2.8201 0.2588
2.8201 0.2589
2.8201 0.259
2.8201 0.2591
2.8202 0.2592
2.8202 0.2593
2.8202 0.2594
2.8202 0.2595
2.8202 0.2596
2.8202 0.2597
2.8202 0.2598
2.8202 0.2599
2.8203 0.26
2.8203 0.2601
2.8203 0.2602
2.8203 0.2603
2.8203 0.2604
2.8203 0.2605
2.8203 0.2606
2.8203 0.2607
2.8203 0.2608
2.8203 0.2609
2.8203 0.261
2.8203 0.2611
2.8204 0.2612
2.8204 0.2613
2.8204 0.2614
2.8204 0.2615
2.8204 0.2616
2.8204 0.2617
2.8204 0.2618
2.8205 0.2619
2.8205 0.262
2.8205 0.2621
2.8205 0.2622
2.8205 0.2623
2.8205 0.2624
2.8205 0.2625
2.8205 0.2626
2.8205 0.2627
2.8206 0.2628
2.8206 0.2629
2.8206 0.263
2.8206 0.2631
2.8206 0.2632
2.8206 0.2633
2.8206 0.2634
2.8206 0.2635
2.8206 0.2636
2.8206 0.2637
2.8206 0.2638
2.8206 0.2639
2.8206 0.264
2.8206 0.2641
2.8206 0.2642
2.8206 0.2643
2.8206 0.2644
2.8206 0.2645
2.8206 0.2646
2.8206 0.2647
2.8206 0.2648
2.8207 0.2649
2.8207 0.265
2.8207 0.2651
2.8207 0.2652
2.8207 0.2653
2.8207 0.2654
2.8207 0.2655
2.8207 0.2656
2.8207 0.2657
2.8207 0.2658
2.8207 0.2659
2.8208 0.266
2.8208 0.2661
2.8208 0.2662
2.8208 0.2663
2.8208 0.2664
2.8208 0.2665
2.8208 0.2666
2.8208 0.2667
2.8208 0.2668
2.8208 0.2669
2.8208 0.267
2.8208 0.2671
2.8209 0.2672
2.8209 0.2673
2.8209 0.2674
2.8209 0.2675
2.8209 0.2676
2.8209 0.2677
2.8209 0.2678
2.8209 0.2679
2.8209 0.268
2.8209 0.2681
2.8209 0.2682
2.8209 0.2683
2.821 0.2684
2.821 0.2685
2.821 0.2686
2.821 0.2687
2.821 0.2688
2.821 0.2689
2.821 0.269
2.821 0.2691
2.821 0.2692
2.821 0.2693
2.8211 0.2694
2.8211 0.2695
2.8211 0.2696
2.8211 0.2697
2.8211 0.2698
2.8211 0.2699
2.8211 0.27
2.8211 0.2701
2.8211 0.2702
2.8211 0.2703
2.8212 0.2704
2.8212 0.2705
2.8212 0.2706
2.8212 0.2707
2.8212 0.2708
2.8212 0.2709
2.8212 0.271
2.8212 0.2711
2.8212 0.2712
2.8212 0.2713
2.8212 0.2714
2.8212 0.2715
2.8212 0.2716
2.8212 0.2717
2.8212 0.2718
2.8212 0.2719
2.8212 0.272
2.8213 0.2721
2.8213 0.2722
2.8213 0.2723
2.8213 0.2724
2.8213 0.2725
2.8213 0.2726
2.8213 0.2727
2.8213 0.2728
2.8213 0.2729
2.8213 0.273
2.8213 0.2731
2.8214 0.2732
2.8214 0.2733
2.8214 0.2734
2.8214 0.2735
2.8214 0.2736
2.8214 0.2737
2.8214 0.2738
2.8214 0.2739
2.8214 0.274
2.8214 0.2741
2.8214 0.2742
2.8214 0.2743
2.8214 0.2744
2.8215 0.2745
2.8215 0.2746
2.8215 0.2747
2.8215 0.2748
2.8215 0.2749
2.8215 0.275
2.8215 0.2751
2.8215 0.2752
2.8215 0.2753
2.8215 0.2754
2.8215 0.2755
2.8215 0.2756
2.8215 0.2757
2.8216 0.2758
2.8216 0.2759
2.8216 0.276
2.8216 0.2761
2.8216 0.2762
2.8216 0.2763
2.8216 0.2764
2.8216 0.2765
2.8216 0.2766
2.8216 0.2767
2.8216 0.2768
2.8216 0.2769
2.8216 0.277
2.8216 0.2771
2.8216 0.2772
2.8217 0.2773
2.8217 0.2774
2.8217 0.2775
2.8217 0.2776
2.8217 0.2777
2.8217 0.2778
2.8217 0.2779
2.8217 0.278
2.8217 0.2781
2.8217 0.2782
2.8217 0.2783
2.8217 0.2784
2.8217 0.2785
2.8217 0.2786
2.8217 0.2787
2.8217 0.2788
2.8217 0.2789
2.8217 0.279
2.8217 0.2791
2.8218 0.2792
2.8218 0.2793
2.8218 0.2794
2.8218 0.2795
2.8218 0.2796
2.8218 0.2797
2.8218 0.2798
2.8218 0.2799
2.8218 0.28
2.8218 0.2801
2.8218 0.2802
2.8218 0.2803
2.8218 0.2804
2.8218 0.2805
2.8218 0.2806
2.8218 0.2807
2.8219 0.2808
2.8219 0.2809
2.8219 0.281
2.8219 0.2811
2.8219 0.2812
2.8219 0.2813
2.8219 0.2814
2.8219 0.2815
2.8219 0.2816
2.8219 0.2817
2.8219 0.2818
2.8219 0.2819
2.8219 0.282
2.8219 0.2821
2.8219 0.2822
2.8219 0.2823
2.822 0.2824
2.822 0.2825
2.822 0.2826
2.822 0.2827
2.822 0.2828
2.822 0.2829
2.822 0.283
2.822 0.2831
2.822 0.2832
2.822 0.2833
2.822 0.2834
2.822 0.2835
2.822 0.2836
2.822 0.2837
2.8221 0.2838
2.8221 0.2839
2.8221 0.284
2.8221 0.2841
2.8221 0.2842
2.8221 0.2843
2.8221 0.2844
2.8221 0.2845
2.8221 0.2846
2.8221 0.2847
2.8221 0.2848
2.8221 0.2849
2.8221 0.285
2.8221 0.2851
2.8221 0.2852
2.8221 0.2853
2.8221 0.2854
2.8221 0.2855
2.8221 0.2856
2.8221 0.2857
2.8221 0.2858
2.8221 0.2859
2.8222 0.286
2.8222 0.2861
2.8222 0.2862
2.8222 0.2863
2.8222 0.2864
2.8222 0.2865
2.8222 0.2866
2.8222 0.2867
2.8222 0.2868
2.8222 0.2869
2.8222 0.287
2.8222 0.2871
2.8223 0.2872
2.8223 0.2873
2.8223 0.2874
2.8223 0.2875
2.8223 0.2876
2.8223 0.2877
2.8223 0.2878
2.8223 0.2879
2.8223 0.288
2.8223 0.2881
2.8223 0.2882
2.8223 0.2883
2.8223 0.2884
2.8223 0.2885
2.8223 0.2886
2.8223 0.2887
2.8223 0.2888
2.8224 0.2889
2.8224 0.289
2.8224 0.2891
2.8224 0.2892
2.8224 0.2893
2.8224 0.2894
2.8224 0.2895
2.8224 0.2896
2.8224 0.2897
2.8224 0.2898
2.8224 0.2899
2.8224 0.29
2.8225 0.2901
2.8225 0.2902
2.8225 0.2903
2.8225 0.2904
2.8225 0.2905
2.8225 0.2906
2.8225 0.2907
2.8225 0.2908
2.8225 0.2909
2.8225 0.291
2.8225 0.2911
2.8225 0.2912
2.8225 0.2913
2.8225 0.2914
2.8225 0.2915
2.8225 0.2916
2.8225 0.2917
2.8225 0.2918
2.8225 0.2919
2.8225 0.292
2.8225 0.2921
2.8225 0.2922
2.8225 0.2923
2.8225 0.2924
2.8225 0.2925
2.8225 0.2926
2.8225 0.2927
2.8225 0.2928
2.8225 0.2929
2.8226 0.293
2.8226 0.2931
2.8226 0.2932
2.8226 0.2933
2.8226 0.2934
2.8226 0.2935
2.8226 0.2936
2.8226 0.2937
2.8226 0.2938
2.8226 0.2939
2.8226 0.294
2.8226 0.2941
2.8226 0.2942
2.8226 0.2943
2.8226 0.2944
2.8226 0.2945
2.8226 0.2946
2.8227 0.2947
2.8227 0.2948
2.8227 0.2949
2.8227 0.295
2.8227 0.2951
2.8227 0.2952
2.8227 0.2953
2.8227 0.2954
2.8227 0.2955
2.8227 0.2956
2.8227 0.2957
2.8227 0.2958
2.8227 0.2959
2.8227 0.296
2.8228 0.2961
2.8228 0.2962
2.8228 0.2963
2.8228 0.2964
2.8228 0.2965
2.8228 0.2966
2.8228 0.2967
2.8228 0.2968
2.8228 0.2969
2.8228 0.297
2.8228 0.2971
2.8228 0.2972
2.8228 0.2973
2.8228 0.2974
2.8228 0.2975
2.8228 0.2976
2.8228 0.2977
2.8229 0.2978
2.8229 0.2979
2.8229 0.298
2.8229 0.2981
2.8229 0.2982
2.8229 0.2983
2.8229 0.2984
2.8229 0.2985
2.8229 0.2986
2.8229 0.2987
2.8229 0.2988
2.8229 0.2989
2.8229 0.299
2.8229 0.2991
2.8229 0.2992
2.8229 0.2993
2.8229 0.2994
2.8229 0.2995
2.8229 0.2996
2.8229 0.2997
2.8229 0.2998
2.8229 0.2999
2.8229 0.3
2.8229 0.3001
2.823 0.3002
2.823 0.3003
2.823 0.3004
2.823 0.3005
2.823 0.3006
2.823 0.3007
2.823 0.3008
2.823 0.3009
2.823 0.301
2.823 0.3011
2.823 0.3012
2.823 0.3013
2.823 0.3014
2.823 0.3015
2.823 0.3016
2.823 0.3017
2.823 0.3018
2.823 0.3019
2.8231 0.302
2.8231 0.3021
2.8231 0.3022
2.8231 0.3023
2.8231 0.3024
2.8231 0.3025
2.8231 0.3026
2.8231 0.3027
2.8231 0.3028
2.8231 0.3029
2.8231 0.303
2.8231 0.3031
2.8231 0.3032
2.8231 0.3033
2.8231 0.3034
2.8231 0.3035
2.8231 0.3036
2.8231 0.3037
2.8232 0.3038
2.8232 0.3039
2.8232 0.304
2.8232 0.3041
2.8232 0.3042
2.8232 0.3043
2.8232 0.3044
2.8232 0.3045
2.8232 0.3046
2.8232 0.3047
2.8232 0.3048
2.8232 0.3049
2.8232 0.305
2.8232 0.3051
2.8232 0.3052
2.8232 0.3053
2.8232 0.3054
2.8232 0.3055
2.8232 0.3056
2.8232 0.3057
2.8232 0.3058
2.8232 0.3059
2.8232 0.306
2.8232 0.3061
2.8232 0.3062
2.8232 0.3063
2.8232 0.3064
2.8232 0.3065
2.8233 0.3066
2.8233 0.3067
2.8233 0.3068
2.8233 0.3069
2.8233 0.307
2.8233 0.3071
2.8233 0.3072
2.8233 0.3073
2.8233 0.3074
2.8233 0.3075
2.8233 0.3076
2.8233 0.3077
2.8233 0.3078
2.8233 0.3079
2.8233 0.308
2.8233 0.3081
2.8233 0.3082
2.8233 0.3083
2.8233 0.3084
2.8233 0.3085
2.8233 0.3086
2.8233 0.3087
2.8233 0.3088
2.8233 0.3089
2.8233 0.309
2.8234 0.3091
2.8234 0.3092
2.8234 0.3093
2.8234 0.3094
2.8234 0.3095
2.8234 0.3096
2.8234 0.3097
2.8234 0.3098
2.8234 0.3099
2.8234 0.31
2.8234 0.3101
2.8234 0.3102
2.8234 0.3103
2.8234 0.3104
2.8234 0.3105
2.8234 0.3106
2.8234 0.3107
2.8234 0.3108
2.8234 0.3109
2.8235 0.311
2.8235 0.3111
2.8235 0.3112
2.8235 0.3113
2.8235 0.3114
2.8235 0.3115
2.8235 0.3116
2.8235 0.3117
2.8235 0.3118
2.8235 0.3119
2.8235 0.312
2.8235 0.3121
2.8235 0.3122
2.8235 0.3123
2.8235 0.3124
2.8235 0.3125
2.8235 0.3126
2.8235 0.3127
2.8235 0.3128
2.8235 0.3129
2.8235 0.313
2.8235 0.3131
2.8236 0.3132
2.8236 0.3133
2.8236 0.3134
2.8236 0.3135
2.8236 0.3136
2.8236 0.3137
2.8236 0.3138
2.8236 0.3139
2.8236 0.314
2.8236 0.3141
2.8236 0.3142
2.8236 0.3143
2.8236 0.3144
2.8236 0.3145
2.8236 0.3146
2.8236 0.3147
2.8236 0.3148
2.8236 0.3149
2.8236 0.315
2.8236 0.3151
2.8236 0.3152
2.8236 0.3153
2.8236 0.3154
2.8236 0.3155
2.8236 0.3156
2.8236 0.3157
2.8237 0.3158
2.8237 0.3159
2.8237 0.316
2.8237 0.3161
2.8237 0.3162
2.8237 0.3163
2.8237 0.3164
2.8237 0.3165
2.8237 0.3166
2.8237 0.3167
2.8237 0.3168
2.8237 0.3169
2.8237 0.317
2.8237 0.3171
2.8237 0.3172
2.8237 0.3173
2.8237 0.3174
2.8237 0.3175
2.8237 0.3176
2.8237 0.3177
2.8237 0.3178
2.8237 0.3179
2.8237 0.318
2.8237 0.3181
2.8237 0.3182
2.8237 0.3183
2.8237 0.3184
2.8238 0.3185
2.8238 0.3186
2.8238 0.3187
2.8238 0.3188
2.8238 0.3189
2.8238 0.319
2.8238 0.3191
2.8238 0.3192
2.8238 0.3193
2.8238 0.3194
2.8238 0.3195
2.8238 0.3196
2.8238 0.3197
2.8238 0.3198
2.8238 0.3199
2.8238 0.32
2.8238 0.3201
2.8238 0.3202
2.8238 0.3203
2.8238 0.3204
2.8239 0.3205
2.8239 0.3206
2.8239 0.3207
2.8239 0.3208
2.8239 0.3209
2.8239 0.321
2.8239 0.3211
2.8239 0.3212
2.8239 0.3213
2.8239 0.3214
2.8239 0.3215
2.8239 0.3216
2.8239 0.3217
2.8239 0.3218
2.8239 0.3219
2.8239 0.322
2.8239 0.3221
2.8239 0.3222
2.8239 0.3223
2.8239 0.3224
2.824 0.3225
2.824 0.3226
2.824 0.3227
2.824 0.3228
2.824 0.3229
2.824 0.323
2.824 0.3231
2.824 0.3232
2.824 0.3233
2.824 0.3234
2.824 0.3235
2.824 0.3236
2.824 0.3237
2.824 0.3238
2.824 0.3239
2.824 0.324
2.824 0.3241
2.824 0.3242
2.824 0.3243
2.824 0.3244
2.824 0.3245
2.824 0.3246
2.824 0.3247
2.824 0.3248
2.824 0.3249
2.8241 0.325
2.8241 0.3251
2.8241 0.3252
2.8241 0.3253
2.8241 0.3254
2.8241 0.3255
2.8241 0.3256
2.8241 0.3257
2.8241 0.3258
2.8241 0.3259
2.8241 0.326
2.8241 0.3261
2.8241 0.3262
2.8241 0.3263
2.8241 0.3264
2.8241 0.3265
2.8241 0.3266
2.8241 0.3267
2.8241 0.3268
2.8241 0.3269
2.8241 0.327
2.8241 0.3271
2.8241 0.3272
2.8241 0.3273
2.8241 0.3274
2.8241 0.3275
2.8241 0.3276
2.8242 0.3277
2.8242 0.3278
2.8242 0.3279
2.8242 0.328
2.8242 0.3281
2.8242 0.3282
2.8242 0.3283
2.8242 0.3284
2.8242 0.3285
2.8242 0.3286
2.8242 0.3287
2.8242 0.3288
2.8242 0.3289
2.8242 0.329
2.8242 0.3291
2.8242 0.3292
2.8242 0.3293
2.8242 0.3294
2.8242 0.3295
2.8242 0.3296
2.8242 0.3297
2.8242 0.3298
2.8242 0.3299
2.8242 0.33
2.8242 0.3301
2.8242 0.3302
2.8242 0.3303
2.8242 0.3304
2.8243 0.3305
2.8243 0.3306
2.8243 0.3307
2.8243 0.3308
2.8243 0.3309
2.8243 0.331
2.8243 0.3311
2.8243 0.3312
2.8243 0.3313
2.8243 0.3314
2.8243 0.3315
2.8243 0.3316
2.8243 0.3317
2.8243 0.3318
2.8243 0.3319
2.8243 0.332
2.8243 0.3321
2.8243 0.3322
2.8243 0.3323
2.8243 0.3324
2.8243 0.3325
2.8243 0.3326
2.8243 0.3327
2.8243 0.3328
2.8243 0.3329
2.8243 0.333
2.8243 0.3331
2.8243 0.3332
2.8243 0.3333
2.8243 0.3334
2.8243 0.3335
2.8243 0.3336
2.8243 0.3337
2.8243 0.3338
2.8243 0.3339
2.8243 0.334
2.8243 0.3341
2.8243 0.3342
2.8243 0.3343
2.8244 0.3344
2.8244 0.3345
2.8244 0.3346
2.8244 0.3347
2.8244 0.3348
2.8244 0.3349
2.8244 0.335
2.8244 0.3351
2.8244 0.3352
2.8244 0.3353
2.8244 0.3354
2.8244 0.3355
2.8244 0.3356
2.8244 0.3357
2.8244 0.3358
2.8244 0.3359
2.8244 0.336
2.8244 0.3361
2.8244 0.3362
2.8244 0.3363
2.8244 0.3364
2.8244 0.3365
2.8244 0.3366
2.8244 0.3367
2.8244 0.3368
2.8244 0.3369
2.8244 0.337
2.8244 0.3371
2.8244 0.3372
2.8244 0.3373
2.8244 0.3374
2.8244 0.3375
2.8244 0.3376
2.8245 0.3377
2.8245 0.3378
2.8245 0.3379
2.8245 0.338
2.8245 0.3381
2.8245 0.3382
2.8245 0.3383
2.8245 0.3384
2.8245 0.3385
2.8245 0.3386
2.8245 0.3387
2.8245 0.3388
2.8245 0.3389
2.8245 0.339
2.8245 0.3391
2.8245 0.3392
2.8245 0.3393
2.8245 0.3394
2.8245 0.3395
2.8245 0.3396
2.8245 0.3397
2.8245 0.3398
2.8245 0.3399
2.8245 0.34
2.8245 0.3401
2.8245 0.3402
2.8245 0.3403
2.8245 0.3404
2.8245 0.3405
2.8245 0.3406
2.8245 0.3407
2.8245 0.3408
2.8246 0.3409
2.8246 0.341
2.8246 0.3411
2.8246 0.3412
2.8246 0.3413
2.8246 0.3414
2.8246 0.3415
2.8246 0.3416
2.8246 0.3417
2.8246 0.3418
2.8246 0.3419
2.8246 0.342
2.8246 0.3421
2.8246 0.3422
2.8246 0.3423
2.8246 0.3424
2.8246 0.3425
2.8246 0.3426
2.8246 0.3427
2.8246 0.3428
2.8246 0.3429
2.8246 0.343
2.8246 0.3431
2.8246 0.3432
2.8246 0.3433
2.8246 0.3434
2.8246 0.3435
2.8246 0.3436
2.8246 0.3437
2.8246 0.3438
2.8246 0.3439
2.8246 0.344
2.8246 0.3441
2.8246 0.3442
2.8246 0.3443
2.8246 0.3444
2.8246 0.3445
2.8246 0.3446
2.8246 0.3447
2.8246 0.3448
2.8246 0.3449
2.8246 0.345
2.8246 0.3451
2.8246 0.3452
2.8246 0.3453
2.8246 0.3454
2.8246 0.3455
2.8247 0.3456
2.8247 0.3457
2.8247 0.3458
2.8247 0.3459
2.8247 0.346
2.8247 0.3461
2.8247 0.3462
2.8247 0.3463
2.8247 0.3464
2.8247 0.3465
2.8247 0.3466
2.8247 0.3467
2.8247 0.3468
2.8247 0.3469
2.8247 0.347
2.8247 0.3471
2.8247 0.3472
2.8247 0.3473
2.8247 0.3474
2.8247 0.3475
2.8247 0.3476
2.8247 0.3477
2.8247 0.3478
2.8247 0.3479
2.8247 0.348
2.8247 0.3481
2.8247 0.3482
2.8247 0.3483
2.8247 0.3484
2.8247 0.3485
2.8247 0.3486
2.8247 0.3487
2.8247 0.3488
2.8247 0.3489
2.8247 0.349
2.8247 0.3491
2.8247 0.3492
2.8247 0.3493
2.8247 0.3494
2.8247 0.3495
2.8247 0.3496
2.8247 0.3497
2.8248 0.3498
2.8248 0.3499
2.8248 0.35
2.8248 0.3501
2.8248 0.3502
2.8248 0.3503
2.8248 0.3504
2.8248 0.3505
2.8248 0.3506
2.8248 0.3507
2.8248 0.3508
2.8248 0.3509
2.8248 0.351
2.8248 0.3511
2.8248 0.3512
2.8248 0.3513
2.8248 0.3514
2.8248 0.3515
2.8248 0.3516
2.8248 0.3517
2.8248 0.3518
2.8248 0.3519
2.8248 0.352
2.8248 0.3521
2.8248 0.3522
2.8248 0.3523
2.8248 0.3524
2.8248 0.3525
2.8248 0.3526
2.8248 0.3527
2.8248 0.3528
2.8248 0.3529
2.8248 0.353
2.8248 0.3531
2.8248 0.3532
2.8248 0.3533
2.8248 0.3534
2.8248 0.3535
2.8248 0.3536
2.8248 0.3537
2.8248 0.3538
2.8248 0.3539
2.8248 0.354
2.8248 0.3541
2.8248 0.3542
2.8248 0.3543
2.8248 0.3544
2.8248 0.3545
2.8248 0.3546
2.8248 0.3547
2.8248 0.3548
2.8248 0.3549
2.8248 0.355
2.8248 0.3551
2.8248 0.3552
2.8248 0.3553
2.8248 0.3554
2.8248 0.3555
2.8248 0.3556
2.8248 0.3557
2.8248 0.3558
2.8248 0.3559
2.8249 0.356
2.8249 0.3561
2.8249 0.3562
2.8249 0.3563
2.8249 0.3564
2.8249 0.3565
2.8249 0.3566
2.8249 0.3567
2.8249 0.3568
2.8249 0.3569
2.8249 0.357
2.8249 0.3571
2.8249 0.3572
2.8249 0.3573
2.8249 0.3574
2.8249 0.3575
2.8249 0.3576
2.8249 0.3577
2.8249 0.3578
2.8249 0.3579
2.8249 0.358
2.8249 0.3581
2.8249 0.3582
2.8249 0.3583
2.8249 0.3584
2.8249 0.3585
2.8249 0.3586
2.8249 0.3587
2.8249 0.3588
2.8249 0.3589
2.8249 0.359
2.8249 0.3591
2.8249 0.3592
2.8249 0.3593
2.8249 0.3594
2.8249 0.3595
2.8249 0.3596
2.8249 0.3597
2.8249 0.3598
2.8249 0.3599
2.8249 0.36
2.8249 0.3601
2.8249 0.3602
2.8249 0.3603
2.8249 0.3604
2.825 0.3605
2.825 0.3606
2.825 0.3607
2.825 0.3608
2.825 0.3609
2.825 0.361
2.825 0.3611
2.825 0.3612
2.825 0.3613
2.825 0.3614
2.825 0.3615
2.825 0.3616
2.825 0.3617
2.825 0.3618
2.825 0.3619
2.825 0.362
2.825 0.3621
2.825 0.3622
2.825 0.3623
2.825 0.3624
2.825 0.3625
2.825 0.3626
2.825 0.3627
2.825 0.3628
2.825 0.3629
2.825 0.363
2.825 0.3631
2.825 0.3632
2.825 0.3633
2.825 0.3634
2.825 0.3635
2.825 0.3636
2.825 0.3637
2.825 0.3638
2.825 0.3639
2.825 0.364
2.825 0.3641
2.825 0.3642
2.825 0.3643
2.825 0.3644
2.825 0.3645
2.8251 0.3646
2.8251 0.3647
2.8251 0.3648
2.8251 0.3649
2.8251 0.365
2.8251 0.3651
2.8251 0.3652
2.8251 0.3653
2.8251 0.3654
2.8251 0.3655
2.8251 0.3656
2.8251 0.3657
2.8251 0.3658
2.8251 0.3659
2.8251 0.366
2.8251 0.3661
2.8251 0.3662
2.8251 0.3663
2.8251 0.3664
2.8251 0.3665
2.8251 0.3666
2.8251 0.3667
2.8251 0.3668
2.8251 0.3669
2.8251 0.367
2.8251 0.3671
2.8251 0.3672
2.8251 0.3673
2.8251 0.3674
2.8251 0.3675
2.8251 0.3676
2.8251 0.3677
2.8251 0.3678
2.8251 0.3679
2.8251 0.368
2.8251 0.3681
2.8251 0.3682
2.8251 0.3683
2.8251 0.3684
2.8251 0.3685
2.8251 0.3686
2.8251 0.3687
2.8251 0.3688
2.8251 0.3689
2.8251 0.369
2.8251 0.3691
2.8251 0.3692
2.8251 0.3693
2.8251 0.3694
2.8251 0.3695
2.8251 0.3696
2.8252 0.3697
2.8252 0.3698
2.8252 0.3699
2.8252 0.37
2.8252 0.3701
2.8252 0.3702
2.8252 0.3703
2.8252 0.3704
2.8252 0.3705
2.8252 0.3706
2.8252 0.3707
2.8252 0.3708
2.8252 0.3709
2.8252 0.371
2.8252 0.3711
2.8252 0.3712
2.8252 0.3713
2.8252 0.3714
2.8252 0.3715
2.8252 0.3716
2.8252 0.3717
2.8252 0.3718
2.8252 0.3719
2.8252 0.372
2.8252 0.3721
2.8252 0.3722
2.8252 0.3723
2.8252 0.3724
2.8252 0.3725
2.8252 0.3726
2.8252 0.3727
2.8252 0.3728
2.8252 0.3729
2.8252 0.373
2.8252 0.3731
2.8252 0.3732
2.8252 0.3733
2.8252 0.3734
2.8252 0.3735
2.8252 0.3736
2.8252 0.3737
2.8252 0.3738
2.8252 0.3739
2.8252 0.374
2.8252 0.3741
2.8252 0.3742
2.8252 0.3743
2.8252 0.3744
2.8252 0.3745
2.8252 0.3746
2.8252 0.3747
2.8252 0.3748
2.8252 0.3749
2.8252 0.375
2.8252 0.3751
2.8252 0.3752
2.8252 0.3753
2.8252 0.3754
2.8252 0.3755
2.8252 0.3756
2.8252 0.3757
2.8252 0.3758
2.8252 0.3759
2.8252 0.376
2.8252 0.3761
2.8252 0.3762
2.8252 0.3763
2.8252 0.3764
2.8252 0.3765
2.8252 0.3766
2.8252 0.3767
2.8252 0.3768
2.8252 0.3769
2.8252 0.377
2.8252 0.3771
2.8252 0.3772
2.8252 0.3773
2.8253 0.3774
2.8253 0.3775
2.8253 0.3776
2.8253 0.3777
2.8253 0.3778
2.8253 0.3779
2.8253 0.378
2.8253 0.3781
2.8253 0.3782
2.8253 0.3783
2.8253 0.3784
2.8253 0.3785
2.8253 0.3786
2.8253 0.3787
2.8253 0.3788
2.8253 0.3789
2.8253 0.379
2.8253 0.3791
2.8253 0.3792
2.8253 0.3793
2.8253 0.3794
2.8253 0.3795
2.8253 0.3796
2.8253 0.3797
2.8253 0.3798
2.8253 0.3799
2.8253 0.38
2.8253 0.3801
2.8253 0.3802
2.8253 0.3803
2.8253 0.3804
2.8253 0.3805
2.8253 0.3806
2.8253 0.3807
2.8253 0.3808
2.8253 0.3809
2.8253 0.381
2.8253 0.3811
2.8253 0.3812
2.8253 0.3813
2.8253 0.3814
2.8253 0.3815
2.8253 0.3816
2.8253 0.3817
2.8253 0.3818
2.8253 0.3819
2.8253 0.382
2.8253 0.3821
2.8253 0.3822
2.8253 0.3823
2.8253 0.3824
2.8253 0.3825
2.8253 0.3826
2.8253 0.3827
2.8253 0.3828
2.8253 0.3829
2.8253 0.383
2.8253 0.3831
2.8253 0.3832
2.8253 0.3833
2.8253 0.3834
2.8253 0.3835
2.8253 0.3836
2.8253 0.3837
2.8253 0.3838
2.8253 0.3839
2.8253 0.384
2.8253 0.3841
2.8253 0.3842
2.8253 0.3843
2.8253 0.3844
2.8253 0.3845
2.8253 0.3846
2.8253 0.3847
2.8253 0.3848
2.8253 0.3849
2.8253 0.385
2.8253 0.3851
2.8253 0.3852
2.8253 0.3853
2.8253 0.3854
2.8253 0.3855
2.8253 0.3856
2.8253 0.3857
2.8253 0.3858
2.8253 0.3859
2.8254 0.386
2.8254 0.3861
2.8254 0.3862
2.8254 0.3863
2.8254 0.3864
2.8254 0.3865
2.8254 0.3866
2.8254 0.3867
2.8254 0.3868
2.8254 0.3869
2.8254 0.387
2.8254 0.3871
2.8254 0.3872
2.8254 0.3873
2.8254 0.3874
2.8254 0.3875
2.8254 0.3876
2.8254 0.3877
2.8254 0.3878
2.8254 0.3879
2.8254 0.388
2.8254 0.3881
2.8254 0.3882
2.8254 0.3883
2.8254 0.3884
2.8254 0.3885
2.8254 0.3886
2.8254 0.3887
2.8254 0.3888
2.8254 0.3889
2.8254 0.389
2.8254 0.3891
2.8254 0.3892
2.8254 0.3893
2.8254 0.3894
2.8254 0.3895
2.8254 0.3896
2.8254 0.3897
2.8254 0.3898
2.8254 0.3899
2.8254 0.39
2.8254 0.3901
2.8254 0.3902
2.8254 0.3903
2.8254 0.3904
2.8254 0.3905
2.8254 0.3906
2.8254 0.3907
2.8254 0.3908
2.8254 0.3909
2.8254 0.391
2.8254 0.3911
2.8254 0.3912
2.8254 0.3913
2.8254 0.3914
2.8254 0.3915
2.8254 0.3916
2.8254 0.3917
2.8254 0.3918
2.8254 0.3919
2.8254 0.392
2.8254 0.3921
2.8254 0.3922
2.8254 0.3923
2.8254 0.3924
2.8254 0.3925
2.8254 0.3926
2.8254 0.3927
2.8254 0.3928
2.8254 0.3929
2.8254 0.393
2.8254 0.3931
2.8254 0.3932
2.8254 0.3933
2.8254 0.3934
2.8254 0.3935
2.8254 0.3936
2.8254 0.3937
2.8254 0.3938
2.8254 0.3939
2.8254 0.394
2.8254 0.3941
2.8254 0.3942
2.8255 0.3943
2.8255 0.3944
2.8255 0.3945
2.8255 0.3946
2.8255 0.3947
2.8255 0.3948
2.8255 0.3949
2.8255 0.395
2.8255 0.3951
2.8255 0.3952
2.8255 0.3953
2.8255 0.3954
2.8255 0.3955
2.8255 0.3956
2.8255 0.3957
2.8255 0.3958
2.8255 0.3959
2.8255 0.396
2.8255 0.3961
2.8255 0.3962
2.8255 0.3963
2.8255 0.3964
2.8255 0.3965
2.8255 0.3966
2.8255 0.3967
2.8255 0.3968
2.8255 0.3969
2.8255 0.397
2.8255 0.3971
2.8255 0.3972
2.8255 0.3973
2.8255 0.3974
2.8255 0.3975
2.8255 0.3976
2.8255 0.3977
2.8255 0.3978
2.8255 0.3979
2.8255 0.398
2.8255 0.3981
2.8255 0.3982
2.8255 0.3983
2.8255 0.3984
2.8255 0.3985
2.8255 0.3986
2.8255 0.3987
2.8255 0.3988
2.8255 0.3989
2.8255 0.399
2.8256 0.3991
2.8256 0.3992
2.8256 0.3993
2.8256 0.3994
2.8256 0.3995
2.8256 0.3996
2.8256 0.3997
2.8256 0.3998
2.8256 0.3999
2.8256 0.4
2.8256 0.4001
2.8256 0.4002
2.8256 0.4003
2.8256 0.4004
2.8256 0.4005
2.8256 0.4006
2.8256 0.4007
2.8256 0.4008
2.8256 0.4009
2.8256 0.401
2.8256 0.4011
2.8256 0.4012
2.8256 0.4013
2.8256 0.4014
2.8256 0.4015
2.8256 0.4016
2.8256 0.4017
2.8256 0.4018
2.8256 0.4019
2.8256 0.402
2.8256 0.4021
2.8256 0.4022
2.8256 0.4023
2.8256 0.4024
2.8256 0.4025
2.8256 0.4026
2.8256 0.4027
2.8256 0.4028
2.8256 0.4029
2.8256 0.403
2.8256 0.4031
2.8256 0.4032
2.8256 0.4033
2.8256 0.4034
2.8256 0.4035
2.8256 0.4036
2.8256 0.4037
2.8256 0.4038
2.8256 0.4039
2.8256 0.404
2.8256 0.4041
2.8256 0.4042
2.8256 0.4043
2.8256 0.4044
2.8256 0.4045
2.8256 0.4046
2.8256 0.4047
2.8256 0.4048
2.8256 0.4049
2.8256 0.405
2.8256 0.4051
2.8256 0.4052
2.8256 0.4053
2.8256 0.4054
2.8256 0.4055
2.8256 0.4056
2.8256 0.4057
2.8256 0.4058
2.8256 0.4059
2.8256 0.406
2.8256 0.4061
2.8256 0.4062
2.8256 0.4063
2.8256 0.4064
2.8256 0.4065
2.8256 0.4066
2.8256 0.4067
2.8256 0.4068
2.8256 0.4069
2.8256 0.407
2.8256 0.4071
2.8256 0.4072
2.8256 0.4073
2.8256 0.4074
2.8256 0.4075
2.8256 0.4076
2.8256 0.4077
2.8256 0.4078
2.8256 0.4079
2.8256 0.408
2.8256 0.4081
2.8256 0.4082
2.8256 0.4083
2.8256 0.4084
2.8256 0.4085
2.8256 0.4086
2.8256 0.4087
2.8256 0.4088
2.8256 0.4089
2.8256 0.409
2.8256 0.4091
2.8256 0.4092
2.8256 0.4093
2.8256 0.4094
2.8256 0.4095
2.8256 0.4096
2.8256 0.4097
2.8256 0.4098
2.8256 0.4099
2.8256 0.41
2.8256 0.4101
2.8256 0.4102
2.8256 0.4103
2.8256 0.4104
2.8256 0.4105
2.8256 0.4106
2.8256 0.4107
2.8256 0.4108
2.8256 0.4109
2.8256 0.411
2.8256 0.4111
2.8256 0.4112
2.8256 0.4113
2.8256 0.4114
2.8256 0.4115
2.8256 0.4116
2.8256 0.4117
2.8256 0.4118
2.8256 0.4119
2.8256 0.412
2.8256 0.4121
2.8256 0.4122
2.8256 0.4123
2.8256 0.4124
2.8256 0.4125
2.8256 0.4126
2.8256 0.4127
2.8256 0.4128
2.8256 0.4129
2.8256 0.413
2.8256 0.4131
2.8256 0.4132
2.8256 0.4133
2.8256 0.4134
2.8256 0.4135
2.8256 0.4136
2.8256 0.4137
2.8256 0.4138
2.8256 0.4139
2.8256 0.414
2.8256 0.4141
2.8256 0.4142
2.8256 0.4143
2.8256 0.4144
2.8256 0.4145
2.8256 0.4146
2.8256 0.4147
2.8256 0.4148
2.8256 0.4149
2.8256 0.415
2.8256 0.4151
2.8256 0.4152
2.8256 0.4153
2.8256 0.4154
2.8256 0.4155
2.8256 0.4156
2.8256 0.4157
2.8256 0.4158
2.8256 0.4159
2.8256 0.416
2.8256 0.4161
2.8256 0.4162
2.8256 0.4163
2.8256 0.4164
2.8256 0.4165
2.8256 0.4166
2.8256 0.4167
2.8256 0.4168
2.8256 0.4169
2.8256 0.417
2.8256 0.4171
2.8256 0.4172
2.8256 0.4173
2.8256 0.4174
2.8256 0.4175
2.8256 0.4176
2.8256 0.4177
2.8256 0.4178
2.8256 0.4179
2.8256 0.418
2.8256 0.4181
2.8256 0.4182
2.8256 0.4183
2.8256 0.4184
2.8256 0.4185
2.8256 0.4186
2.8256 0.4187
2.8256 0.4188
2.8256 0.4189
2.8256 0.419
2.8256 0.4191
2.8256 0.4192
2.8256 0.4193
2.8256 0.4194
2.8256 0.4195
2.8256 0.4196
2.8256 0.4197
2.8256 0.4198
2.8256 0.4199
2.8256 0.42
2.8256 0.4201
2.8256 0.4202
2.8256 0.4203
2.8256 0.4204
2.8256 0.4205
2.8256 0.4206
2.8256 0.4207
2.8256 0.4208
2.8256 0.4209
2.8256 0.421
2.8256 0.4211
2.8256 0.4212
2.8256 0.4213
2.8256 0.4214
2.8256 0.4215
2.8256 0.4216
2.8256 0.4217
2.8256 0.4218
2.8256 0.4219
2.8256 0.422
2.8256 0.4221
2.8256 0.4222
2.8256 0.4223
2.8256 0.4224
2.8256 0.4225
2.8256 0.4226
2.8256 0.4227
2.8256 0.4228
2.8256 0.4229
2.8256 0.423
2.8256 0.4231
2.8256 0.4232
2.8256 0.4233
2.8256 0.4234
2.8256 0.4235
2.8256 0.4236
2.8256 0.4237
2.8256 0.4238
2.8256 0.4239
2.8256 0.424
2.8256 0.4241
2.8256 0.4242
2.8256 0.4243
2.8256 0.4244
2.8256 0.4245
2.8256 0.4246
2.8256 0.4247
2.8256 0.4248
2.8256 0.4249
2.8256 0.425
2.8256 0.4251
2.8256 0.4252
2.8256 0.4253
2.8256 0.4254
2.8256 0.4255
2.8256 0.4256
2.8256 0.4257
2.8256 0.4258
2.8256 0.4259
2.8256 0.426
2.8256 0.4261
2.8256 0.4262
2.8256 0.4263
2.8256 0.4264
2.8256 0.4265
2.8256 0.4266
2.8256 0.4267
2.8256 0.4268
2.8256 0.4269
2.8256 0.427
2.8256 0.4271
2.8256 0.4272
2.8256 0.4273
2.8256 0.4274
2.8256 0.4275
2.8256 0.4276
2.8256 0.4277
2.8256 0.4278
2.8256 0.4279
2.8256 0.428
2.8256 0.4281
2.8256 0.4282
2.8256 0.4283
2.8256 0.4284
2.8256 0.4285
2.8256 0.4286
2.8256 0.4287
2.8256 0.4288
2.8256 0.4289
2.8256 0.429
2.8256 0.4291
2.8256 0.4292
2.8256 0.4293
2.8256 0.4294
2.8256 0.4295
2.8256 0.4296
2.8256 0.4297
2.8256 0.4298
2.8256 0.4299
2.8256 0.43
2.8256 0.4301
2.8256 0.4302
2.8256 0.4303
2.8256 0.4304
2.8256 0.4305
2.8256 0.4306
2.8256 0.4307
2.8256 0.4308
2.8256 0.4309
2.8256 0.431
2.8256 0.4311
2.8256 0.4312
2.8256 0.4313
2.8256 0.4314
2.8256 0.4315
2.8256 0.4316
2.8256 0.4317
2.8256 0.4318
2.8256 0.4319
2.8256 0.432
2.8256 0.4321
2.8256 0.4322
2.8256 0.4323
2.8256 0.4324
2.8256 0.4325
2.8256 0.4326
2.8256 0.4327
2.8256 0.4328
2.8256 0.4329
2.8256 0.433
2.8256 0.4331
2.8256 0.4332
2.8256 0.4333
2.8256 0.4334
2.8256 0.4335
2.8256 0.4336
2.8256 0.4337
2.8256 0.4338
2.8256 0.4339
2.8256 0.434
2.8256 0.4341
2.8256 0.4342
2.8256 0.4343
2.8256 0.4344
2.8256 0.4345
2.8256 0.4346
2.8256 0.4347
2.8256 0.4348
2.8256 0.4349
2.8256 0.435
2.8256 0.4351
2.8256 0.4352
2.8256 0.4353
2.8256 0.4354
2.8256 0.4355
2.8256 0.4356
2.8256 0.4357
2.8256 0.4358
2.8256 0.4359
2.8256 0.436
2.8256 0.4361
2.8256 0.4362
2.8256 0.4363
2.8256 0.4364
2.8256 0.4365
2.8256 0.4366
2.8256 0.4367
2.8256 0.4368
2.8256 0.4369
2.8256 0.437
2.8256 0.4371
2.8256 0.4372
2.8256 0.4373
2.8256 0.4374
2.8256 0.4375
2.8256 0.4376
2.8256 0.4377
2.8256 0.4378
2.8256 0.4379
2.8256 0.438
2.8256 0.4381
2.8256 0.4382
2.8256 0.4383
2.8256 0.4384
2.8256 0.4385
2.8256 0.4386
2.8256 0.4387
2.8256 0.4388
2.8256 0.4389
2.8256 0.439
2.8256 0.4391
2.8256 0.4392
2.8256 0.4393
2.8256 0.4394
2.8256 0.4395
2.8256 0.4396
2.8256 0.4397
2.8256 0.4398
2.8256 0.4399
2.8256 0.44
2.8256 0.4401
2.8256 0.4402
2.8256 0.4403
2.8256 0.4404
2.8256 0.4405
2.8256 0.4406
2.8256 0.4407
2.8256 0.4408
2.8256 0.4409
2.8256 0.441
2.8256 0.4411
2.8256 0.4412
2.8256 0.4413
2.8256 0.4414
2.8256 0.4415
2.8256 0.4416
2.8256 0.4417
2.8256 0.4418
2.8256 0.4419
2.8256 0.442
2.8256 0.4421
2.8256 0.4422
2.8256 0.4423
2.8256 0.4424
2.8256 0.4425
2.8256 0.4426
2.8256 0.4427
2.8256 0.4428
2.8256 0.4429
2.8256 0.443
2.8256 0.4431
2.8256 0.4432
2.8256 0.4433
2.8256 0.4434
2.8256 0.4435
2.8256 0.4436
2.8256 0.4437
2.8256 0.4438
2.8256 0.4439
2.8256 0.444
2.8256 0.4441
2.8256 0.4442
2.8256 0.4443
2.8256 0.4444
2.8256 0.4445
2.8256 0.4446
2.8256 0.4447
2.8256 0.4448
2.8256 0.4449
2.8256 0.445
2.8256 0.4451
2.8256 0.4452
2.8256 0.4453
2.8256 0.4454
2.8256 0.4455
2.8256 0.4456
2.8256 0.4457
2.8256 0.4458
2.8256 0.4459
2.8256 0.446
2.8256 0.4461
2.8256 0.4462
2.8256 0.4463
2.8256 0.4464
2.8256 0.4465
2.8256 0.4466
2.8256 0.4467
2.8256 0.4468
2.8256 0.4469
2.8256 0.447
2.8256 0.4471
2.8256 0.4472
2.8256 0.4473
2.8256 0.4474
2.8256 0.4475
2.8256 0.4476
2.8256 0.4477
2.8256 0.4478
2.8256 0.4479
2.8256 0.448
2.8256 0.4481
2.8256 0.4482
2.8256 0.4483
2.8256 0.4484
2.8256 0.4485
2.8256 0.4486
2.8256 0.4487
2.8256 0.4488
2.8256 0.4489
2.8256 0.449
2.8256 0.4491
2.8256 0.4492
2.8256 0.4493
2.8256 0.4494
2.8256 0.4495
2.8256 0.4496
2.8256 0.4497
2.8256 0.4498
2.8256 0.4499
2.8256 0.45
2.8256 0.4501
2.8256 0.4502
2.8256 0.4503
2.8256 0.4504
2.8256 0.4505
2.8256 0.4506
2.8256 0.4507
2.8256 0.4508
2.8256 0.4509
2.8256 0.451
2.8256 0.4511
2.8256 0.4512
2.8256 0.4513
2.8256 0.4514
2.8256 0.4515
2.8256 0.4516
2.8256 0.4517
2.8256 0.4518
2.8256 0.4519
2.8256 0.452
2.8256 0.4521
2.8256 0.4522
2.8256 0.4523
2.8256 0.4524
2.8256 0.4525
2.8256 0.4526
2.8256 0.4527
2.8256 0.4528
2.8256 0.4529
2.8256 0.453
2.8256 0.4531
2.8256 0.4532
2.8256 0.4533
2.8256 0.4534
2.8256 0.4535
2.8256 0.4536
2.8256 0.4537
2.8256 0.4538
2.8256 0.4539
2.8256 0.454
2.8256 0.4541
2.8256 0.4542
2.8256 0.4543
2.8256 0.4544
2.8256 0.4545
2.8256 0.4546
2.8256 0.4547
2.8256 0.4548
2.8256 0.4549
2.8256 0.455
2.8256 0.4551
2.8256 0.4552
2.8256 0.4553
2.8256 0.4554
2.8256 0.4555
2.8256 0.4556
2.8256 0.4557
2.8256 0.4558
2.8256 0.4559
2.8256 0.456
2.8256 0.4561
2.8256 0.4562
2.8256 0.4563
2.8256 0.4564
2.8256 0.4565
2.8256 0.4566
2.8256 0.4567
2.8256 0.4568
2.8256 0.4569
2.8256 0.457
2.8256 0.4571
2.8256 0.4572
2.8256 0.4573
2.8256 0.4574
2.8256 0.4575
2.8256 0.4576
2.8256 0.4577
2.8256 0.4578
2.8256 0.4579
2.8256 0.458
2.8256 0.4581
2.8256 0.4582
2.8256 0.4583
2.8256 0.4584
2.8256 0.4585
2.8256 0.4586
2.8256 0.4587
2.8256 0.4588
2.8256 0.4589
2.8256 0.459
2.8256 0.4591
2.8256 0.4592
2.8256 0.4593
2.8256 0.4594
2.8256 0.4595
2.8256 0.4596
2.8256 0.4597
2.8256 0.4598
2.8256 0.4599
2.8256 0.46
2.8256 0.4601
2.8256 0.4602
2.8256 0.4603
2.8256 0.4604
2.8256 0.4605
2.8256 0.4606
2.8256 0.4607
2.8256 0.4608
2.8256 0.4609
2.8256 0.461
2.8256 0.4611
2.8256 0.4612
2.8256 0.4613
2.8256 0.4614
2.8256 0.4615
2.8256 0.4616
2.8256 0.4617
2.8256 0.4618
2.8256 0.4619
2.8256 0.462
2.8256 0.4621
2.8256 0.4622
2.8256 0.4623
2.8256 0.4624
2.8256 0.4625
2.8256 0.4626
2.8256 0.4627
2.8256 0.4628
2.8256 0.4629
2.8256 0.463
2.8256 0.4631
2.8256 0.4632
2.8256 0.4633
2.8256 0.4634
2.8256 0.4635
2.8256 0.4636
2.8256 0.4637
2.8256 0.4638
2.8256 0.4639
2.8256 0.464
2.8256 0.4641
2.8256 0.4642
2.8256 0.4643
2.8256 0.4644
2.8256 0.4645
2.8256 0.4646
2.8256 0.4647
2.8256 0.4648
2.8256 0.4649
2.8256 0.465
2.8256 0.4651
2.8256 0.4652
2.8256 0.4653
2.8256 0.4654
2.8256 0.4655
2.8256 0.4656
2.8256 0.4657
2.8256 0.4658
2.8256 0.4659
2.8256 0.466
2.8256 0.4661
2.8256 0.4662
2.8256 0.4663
2.8256 0.4664
2.8256 0.4665
2.8256 0.4666
2.8256 0.4667
2.8256 0.4668
2.8256 0.4669
2.8256 0.467
2.8256 0.4671
2.8256 0.4672
2.8256 0.4673
2.8256 0.4674
2.8256 0.4675
2.8256 0.4676
2.8256 0.4677
2.8256 0.4678
2.8256 0.4679
2.8256 0.468
2.8256 0.4681
2.8256 0.4682
2.8256 0.4683
2.8256 0.4684
2.8256 0.4685
2.8256 0.4686
2.8256 0.4687
2.8256 0.4688
2.8256 0.4689
2.8256 0.469
2.8256 0.4691
2.8256 0.4692
2.8256 0.4693
2.8256 0.4694
2.8256 0.4695
2.8256 0.4696
2.8256 0.4697
2.8256 0.4698
2.8256 0.4699
2.8256 0.47
2.8256 0.4701
2.8256 0.4702
2.8256 0.4703
2.8256 0.4704
2.8256 0.4705
2.8256 0.4706
2.8256 0.4707
2.8256 0.4708
2.8256 0.4709
2.8256 0.471
2.8256 0.4711
2.8256 0.4712
2.8256 0.4713
2.8256 0.4714
2.8256 0.4715
2.8256 0.4716
2.8256 0.4717
2.8256 0.4718
2.8256 0.4719
2.8256 0.472
2.8256 0.4721
2.8256 0.4722
2.8256 0.4723
2.8256 0.4724
2.8256 0.4725
2.8256 0.4726
2.8256 0.4727
2.8256 0.4728
2.8256 0.4729
2.8256 0.473
2.8256 0.4731
2.8256 0.4732
2.8256 0.4733
2.8256 0.4734
2.8256 0.4735
2.8256 0.4736
2.8256 0.4737
2.8256 0.4738
2.8256 0.4739
2.8256 0.474
2.8256 0.4741
2.8256 0.4742
2.8256 0.4743
2.8256 0.4744
2.8256 0.4745
2.8256 0.4746
2.8256 0.4747
2.8256 0.4748
2.8256 0.4749
2.8256 0.475
2.8256 0.4751
2.8256 0.4752
2.8256 0.4753
2.8256 0.4754
2.8256 0.4755
2.8256 0.4756
2.8256 0.4757
2.8256 0.4758
2.8256 0.4759
2.8256 0.476
2.8256 0.4761
2.8256 0.4762
2.8256 0.4763
2.8256 0.4764
2.8256 0.4765
2.8256 0.4766
2.8256 0.4767
2.8256 0.4768
2.8256 0.4769
2.8256 0.477
2.8256 0.4771
2.8256 0.4772
2.8256 0.4773
2.8256 0.4774
2.8256 0.4775
2.8256 0.4776
2.8256 0.4777
2.8256 0.4778
2.8256 0.4779
2.8256 0.478
2.8256 0.4781
2.8256 0.4782
2.8256 0.4783
2.8256 0.4784
2.8256 0.4785
2.8256 0.4786
2.8256 0.4787
2.8256 0.4788
2.8256 0.4789
2.8256 0.479
2.8256 0.4791
2.8256 0.4792
2.8256 0.4793
2.8256 0.4794
2.8256 0.4795
2.8256 0.4796
2.8256 0.4797
2.8256 0.4798
2.8256 0.4799
2.8256 0.48
2.8256 0.4801
2.8256 0.4802
2.8256 0.4803
2.8256 0.4804
2.8256 0.4805
2.8256 0.4806
2.8256 0.4807
2.8256 0.4808
2.8256 0.4809
2.8256 0.481
2.8256 0.4811
2.8256 0.4812
2.8256 0.4813
2.8256 0.4814
2.8256 0.4815
2.8256 0.4816
2.8256 0.4817
2.8256 0.4818
2.8256 0.4819
2.8256 0.482
2.8256 0.4821
2.8256 0.4822
2.8256 0.4823
2.8256 0.4824
2.8256 0.4825
2.8256 0.4826
2.8256 0.4827
2.8256 0.4828
2.8256 0.4829
2.8256 0.483
2.8256 0.4831
2.8256 0.4832
2.8256 0.4833
2.8256 0.4834
2.8256 0.4835
2.8256 0.4836
2.8256 0.4837
2.8256 0.4838
2.8256 0.4839
2.8256 0.484
2.8256 0.4841
2.8256 0.4842
2.8256 0.4843
2.8256 0.4844
2.8256 0.4845
2.8256 0.4846
2.8256 0.4847
2.8256 0.4848
2.8256 0.4849
2.8256 0.485
2.8256 0.4851
2.8256 0.4852
2.8256 0.4853
2.8256 0.4854
2.8256 0.4855
2.8256 0.4856
2.8256 0.4857
2.8256 0.4858
2.8256 0.4859
2.8256 0.486
2.8256 0.4861
2.8256 0.4862
2.8256 0.4863
2.8256 0.4864
2.8256 0.4865
2.8256 0.4866
2.8256 0.4867
2.8256 0.4868
2.8256 0.4869
2.8256 0.487
2.8256 0.4871
2.8256 0.4872
2.8256 0.4873
2.8256 0.4874
2.8256 0.4875
2.8256 0.4876
2.8256 0.4877
2.8256 0.4878
2.8256 0.4879
2.8256 0.488
2.8256 0.4881
2.8256 0.4882
2.8256 0.4883
2.8256 0.4884
2.8256 0.4885
2.8256 0.4886
2.8256 0.4887
2.8256 0.4888
2.8256 0.4889
2.8256 0.489
2.8256 0.4891
2.8256 0.4892
2.8256 0.4893
2.8256 0.4894
2.8256 0.4895
2.8256 0.4896
2.8256 0.4897
2.8256 0.4898
2.8256 0.4899
2.8256 0.49
2.8256 0.4901
2.8256 0.4902
2.8256 0.4903
2.8256 0.4904
2.8256 0.4905
2.8256 0.4906
2.8256 0.4907
2.8256 0.4908
2.8256 0.4909
2.8256 0.491
2.8256 0.4911
2.8256 0.4912
2.8256 0.4913
2.8256 0.4914
2.8256 0.4915
2.8256 0.4916
2.8256 0.4917
2.8256 0.4918
2.8256 0.4919
2.8256 0.492
2.8256 0.4921
2.8256 0.4922
2.8256 0.4923
2.8256 0.4924
2.8256 0.4925
2.8256 0.4926
2.8256 0.4927
2.8256 0.4928
2.8256 0.4929
2.8256 0.493
2.8256 0.4931
2.8256 0.4932
2.8256 0.4933
2.8256 0.4934
2.8256 0.4935
2.8256 0.4936
2.8256 0.4937
2.8256 0.4938
2.8256 0.4939
2.8256 0.494
2.8256 0.4941
2.8256 0.4942
2.8256 0.4943
2.8256 0.4944
2.8256 0.4945
2.8256 0.4946
2.8256 0.4947
2.8256 0.4948
2.8256 0.4949
2.8256 0.495
2.8256 0.4951
2.8256 0.4952
2.8256 0.4953
2.8256 0.4954
2.8256 0.4955
2.8256 0.4956
2.8256 0.4957
2.8256 0.4958
2.8256 0.4959
2.8256 0.496
2.8256 0.4961
2.8256 0.4962
2.8256 0.4963
2.8256 0.4964
3.5405 0.4965
3.5864 0.4966
3.64 0.4967
3.6494 0.4968
3.6551 0.4969
3.679 0.497
3.6924 0.4971
3.7089 0.4972
3.7159 0.4973
3.7235 0.4974
3.7235 0.4975
3.7466 0.4976
3.7497 0.4977
3.7587 0.4978
3.7664 0.4979
3.774 0.498
3.7757 0.4981
3.7791 0.4982
3.8166 0.4983
3.8254 0.4984
3.8478 0.4985
3.8558 0.4986
3.8689 0.4987
3.8723 0.4988
3.8855 0.4989
3.887 0.499
3.8895 0.4991
3.89 0.4992
3.8916 0.4993
3.8991 0.4994
3.9012 0.4995
3.9055 0.4996
3.9061 0.4997
3.9112 0.4998
3.9207 0.4999
3.9208 0.5
3.922 0.5001
3.9223 0.5002
3.929 0.5003
3.9293 0.5004
3.935 0.5005
3.9396 0.5006
3.9399 0.5007
3.9431 0.5008
3.9504 0.5009
3.9551 0.501
3.9577 0.5011
3.9666 0.5012
3.9673 0.5013
3.9759 0.5014
3.9817 0.5015
3.9824 0.5016
3.9881 0.5017
3.9893 0.5018
3.9961 0.5019
3.9969 0.502
3.9993 0.5021
3.9999 0.5022
4.0008 0.5023
4.0093 0.5024
4.0136 0.5025
4.0237 0.5026
4.0271 0.5027
4.0284 0.5028
4.0291 0.5029
4.0316 0.503
4.0321 0.5031
4.0327 0.5032
4.0356 0.5033
4.0424 0.5034
4.0443 0.5035
4.0472 0.5036
4.051 0.5037
4.0524 0.5038
4.0532 0.5039
4.0536 0.504
4.054 0.5041
4.0541 0.5042
4.0561 0.5043
4.0587 0.5044
4.0625 0.5045
4.0628 0.5046
4.0638 0.5047
4.0642 0.5048
4.0657 0.5049
4.0668 0.505
4.0671 0.5051
4.0687 0.5052
4.0692 0.5053
4.0698 0.5054
4.0709 0.5055
4.0713 0.5056
4.0722 0.5057
4.0769 0.5058
4.0775 0.5059
4.0779 0.506
4.0782 0.5061
4.0816 0.5062
4.0853 0.5063
4.0864 0.5064
4.0875 0.5065
4.0899 0.5066
4.0914 0.5067
4.0928 0.5068
4.0954 0.5069
4.0961 0.507
4.0994 0.5071
4.1012 0.5072
4.1023 0.5073
4.1024 0.5074
4.1031 0.5075
4.1041 0.5076
4.1057 0.5077
4.1087 0.5078
4.109 0.5079
4.1115 0.508
4.1129 0.5081
4.1139 0.5082
4.1149 0.5083
4.1154 0.5084
4.1155 0.5085
4.1194 0.5086
4.1194 0.5087
4.1199 0.5088
4.1213 0.5089
4.1226 0.509
4.1236 0.5091
4.1263 0.5092
4.13 0.5093
4.1332 0.5094
4.1346 0.5095
4.1368 0.5096
4.1372 0.5097
4.1372 0.5098
4.1392 0.5099
4.1399 0.51
4.1421 0.5101
4.1428 0.5102
4.1432 0.5103
4.144 0.5104
4.1449 0.5105
4.1479 0.5106
4.1502 0.5107
4.1521 0.5108
4.1524 0.5109
4.1528 0.511
4.1529 0.5111
4.1534 0.5112
4.1535 0.5113
4.1564 0.5114
4.157 0.5115
4.159 0.5116
4.16 0.5117
4.1605 0.5118
4.1605 0.5119
4.1642 0.512
4.1687 0.5121
4.1698 0.5122
4.1705 0.5123
4.172 0.5124
4.1725 0.5125
4.1729 0.5126
4.173 0.5127
4.1742 0.5128
4.1743 0.5129
4.1745 0.513
4.1751 0.5131
4.1752 0.5132
4.1762 0.5133
4.1763 0.5134
4.1768 0.5135
4.1769 0.5136
4.1769 0.5137
4.1777 0.5138
4.1784 0.5139
4.1785 0.514
4.179 0.5141
4.1796 0.5142
4.1803 0.5143
4.1833 0.5144
4.1834 0.5145
4.1846 0.5146
4.185 0.5147
4.1852 0.5148
4.1852 0.5149
4.1855 0.515
4.1864 0.5151
4.1872 0.5152
4.1873 0.5153
4.1887 0.5154
4.189 0.5155
4.1891 0.5156
4.1894 0.5157
4.1901 0.5158
4.1914 0.5159
4.1918 0.516
4.1921 0.5161
4.1928 0.5162
4.1939 0.5163
4.1949 0.5164
4.1951 0.5165
4.1951 0.5166
4.1954 0.5167
4.1958 0.5168
4.1961 0.5169
4.1968 0.517
4.1977 0.5171
4.1987 0.5172
4.1987 0.5173
4.1989 0.5174
4.1995 0.5175
4.2 0.5176
4.2002 0.5177
4.2015 0.5178
4.2022 0.5179
4.2037 0.518
4.204 0.5181
4.2049 0.5182
4.205 0.5183
4.2056 0.5184
4.206 0.5185
4.2065 0.5186
4.2067 0.5187
4.207 0.5188
4.2075 0.5189
4.2076 0.519
4.2077 0.5191
4.2093 0.5192
4.2113 0.5193
4.2136 0.5194
4.215 0.5195
4.2153 0.5196
4.2172 0.5197
4.2172 0.5198
4.2183 0.5199
4.2186 0.52
4.2189 0.5201
4.2191 0.5202
4.2193 0.5203
4.2205 0.5204
4.2207 0.5205
4.2209 0.5206
4.2212 0.5207
4.2213 0.5208
4.2215 0.5209
4.2223 0.521
4.2223 0.5211
4.2224 0.5212
4.2224 0.5213
4.2226 0.5214
4.2227 0.5215
4.2238 0.5216
4.2245 0.5217
4.2249 0.5218
4.2257 0.5219
4.2258 0.522
4.2264 0.5221
4.2266 0.5222
4.2278 0.5223
4.2278 0.5224
4.2286 0.5225
4.2288 0.5226
4.2293 0.5227
4.2296 0.5228
4.2306 0.5229
4.2307 0.523
4.2307 0.5231
4.231 0.5232
4.2312 0.5233
4.2318 0.5234
4.2322 0.5235
4.2327 0.5236
4.2337 0.5237
4.2339 0.5238
4.2343 0.5239
4.2346 0.524
4.2348 0.5241
4.236 0.5242
4.2363 0.5243
4.237 0.5244
4.2371 0.5245
4.2372 0.5246
4.2373 0.5247
4.2374 0.5248
4.2379 0.5249
4.2385 0.525
4.2386 0.5251
4.239 0.5252
4.2391 0.5253
4.2394 0.5254
4.2396 0.5255
4.2398 0.5256
4.2404 0.5257
4.2407 0.5258
4.2413 0.5259
4.2415 0.526
4.2427 0.5261
4.2441 0.5262
4.2443 0.5263
4.2448 0.5264
4.2448 0.5265
4.2451 0.5266
4.2454 0.5267
4.2459 0.5268
4.2462 0.5269
4.2463 0.527
4.2463 0.5271
4.2465 0.5272
4.2475 0.5273
4.2477 0.5274
4.2477 0.5275
4.2481 0.5276
4.2486 0.5277
4.2487 0.5278
4.2487 0.5279
4.2488 0.528
4.2491 0.5281
4.2499 0.5282
4.25 0.5283
4.25 0.5284
4.2501 0.5285
4.2502 0.5286
4.2504 0.5287
4.2507 0.5288
4.2516 0.5289
4.2519 0.529
4.252 0.5291
4.252 0.5292
4.2522 0.5293
4.2522 0.5294
4.253 0.5295
4.2533 0.5296
4.2545 0.5297
4.2549 0.5298
4.2552 0.5299
4.2555 0.53
4.2559 0.5301
4.2562 0.5302
4.2567 0.5303
4.257 0.5304
4.2572 0.5305
4.2573 0.5306
4.258 0.5307
4.2586 0.5308
4.2588 0.5309
4.2595 0.531
4.2595 0.5311
4.2615 0.5312
4.2615 0.5313
4.2617 0.5314
4.2617 0.5315
4.2618 0.5316
4.2619 0.5317
4.2623 0.5318
4.2625 0.5319
4.2628 0.532
4.2628 0.5321
4.2629 0.5322
4.2642 0.5323
4.2644 0.5324
4.2644 0.5325
4.2645 0.5326
4.2648 0.5327
4.265 0.5328
4.2651 0.5329
4.2654 0.533
4.2655 0.5331
4.2659 0.5332
4.2662 0.5333
4.2666 0.5334
4.2666 0.5335
4.2673 0.5336
4.2675 0.5337
4.2679 0.5338
4.2679 0.5339
4.2682 0.534
4.2683 0.5341
4.269 0.5342
4.269 0.5343
4.2692 0.5344
4.2692 0.5345
4.2694 0.5346
4.2695 0.5347
4.2695 0.5348
4.2696 0.5349
4.2699 0.535
4.2699 0.5351
4.2702 0.5352
4.2705 0.5353
4.2705 0.5354
4.2706 0.5355
4.2706 0.5356
4.2709 0.5357
4.271 0.5358
4.271 0.5359
4.2711 0.536
4.2712 0.5361
4.2712 0.5362
4.2712 0.5363
4.2717 0.5364
4.2717 0.5365
4.2718 0.5366
4.2721 0.5367
4.2724 0.5368
4.2725 0.5369
4.2727 0.537
4.2729 0.5371
4.2729 0.5372
4.273 0.5373
4.2731 0.5374
4.2733 0.5375
4.2734 0.5376
4.2736 0.5377
4.2738 0.5378
4.2739 0.5379
4.2741 0.538
4.2742 0.5381
4.2748 0.5382
4.2748 0.5383
4.2749 0.5384
4.275 0.5385
4.2751 0.5386
4.2753 0.5387
4.2755 0.5388
4.276 0.5389
4.2761 0.539
4.2763 0.5391
4.2763 0.5392
4.2764 0.5393
4.2768 0.5394
4.277 0.5395
4.2773 0.5396
4.2774 0.5397
4.2776 0.5398
4.278 0.5399
4.2781 0.54
4.2781 0.5401
4.2782 0.5402
4.2784 0.5403
4.2787 0.5404
4.279 0.5405
4.2792 0.5406
4.2792 0.5407
4.2792 0.5408
4.2793 0.5409
4.2795 0.541
4.2801 0.5411
4.2802 0.5412
4.2806 0.5413
4.2811 0.5414
4.2812 0.5415
4.2814 0.5416
4.2815 0.5417
4.2817 0.5418
4.2817 0.5419
4.2829 0.542
4.2833 0.5421
4.2833 0.5422
4.2834 0.5423
4.284 0.5424
4.2845 0.5425
4.2845 0.5426
4.2846 0.5427
4.2848 0.5428
4.2848 0.5429
4.2849 0.543
4.285 0.5431
4.2852 0.5432
4.2852 0.5433
4.2853 0.5434
4.2856 0.5435
4.2858 0.5436
4.2862 0.5437
4.2863 0.5438
4.2863 0.5439
4.2865 0.544
4.2866 0.5441
4.2868 0.5442
4.287 0.5443
4.287 0.5444
4.2872 0.5445
4.2874 0.5446
4.2875 0.5447
4.2875 0.5448
4.2878 0.5449
4.288 0.545
4.2886 0.5451
4.2887 0.5452
4.2887 0.5453
4.2891 0.5454
4.2891 0.5455
4.2895 0.5456
4.2897 0.5457
4.2901 0.5458
4.2902 0.5459
4.2902 0.546
4.2903 0.5461
4.2904 0.5462
4.2907 0.5463
4.2908 0.5464
4.291 0.5465
4.2912 0.5466
4.2913 0.5467
4.2914 0.5468
4.2915 0.5469
4.2916 0.547
4.2918 0.5471
4.292 0.5472
4.2922 0.5473
4.2922 0.5474
4.2926 0.5475
4.2926 0.5476
4.2932 0.5477
4.2937 0.5478
4.2942 0.5479
4.2942 0.548
4.2945 0.5481
4.2945 0.5482
4.2947 0.5483
4.2948 0.5484
4.2948 0.5485
4.2948 0.5486
4.2951 0.5487
4.2952 0.5488
4.2952 0.5489
4.2953 0.549
4.2954 0.5491
4.2956 0.5492
4.2962 0.5493
4.2962 0.5494
4.2963 0.5495
4.2966 0.5496
4.2966 0.5497
4.2966 0.5498
4.2967 0.5499
4.2969 0.55
4.2971 0.5501
4.2971 0.5502
4.2973 0.5503
4.2975 0.5504
4.2976 0.5505
4.2976 0.5506
4.2978 0.5507
4.2979 0.5508
4.2979 0.5509
4.2981 0.551
4.2981 0.5511
4.2981 0.5512
4.2981 0.5513
4.2982 0.5514
4.2984 0.5515
4.2985 0.5516
4.2985 0.5517
4.2985 0.5518
4.2985 0.5519
4.2986 0.552
4.2986 0.5521
4.2988 0.5522
4.299 0.5523
4.2991 0.5524
4.2991 0.5525
4.2995 0.5526
4.2996 0.5527
4.2996 0.5528
4.3 0.5529
4.3001 0.553
4.3002 0.5531
4.3003 0.5532
4.3003 0.5533
4.3004 0.5534
4.3005 0.5535
4.3006 0.5536
4.3006 0.5537
4.3007 0.5538
4.3007 0.5539
4.3011 0.554
4.3011 0.5541
4.3011 0.5542
4.3014 0.5543
4.3015 0.5544
4.3015 0.5545
4.3016 0.5546
4.3017 0.5547
4.3018 0.5548
4.302 0.5549
4.3021 0.555
4.3022 0.5551
4.3023 0.5552
4.3024 0.5553
4.3024 0.5554
4.3026 0.5555
4.3026 0.5556
4.3026 0.5557
4.303 0.5558
4.3031 0.5559
4.3031 0.556
4.3032 0.5561
4.3032 0.5562
4.3034 0.5563
4.3036 0.5564
4.3036 0.5565
4.3039 0.5566
4.304 0.5567
4.3042 0.5568
4.3044 0.5569
4.3045 0.557
4.3045 0.5571
4.3045 0.5572
4.3046 0.5573
4.3047 0.5574
4.3048 0.5575
4.3048 0.5576
4.305 0.5577
4.3052 0.5578
4.3055 0.5579
4.3056 0.558
4.3056 0.5581
4.3057 0.5582
4.3058 0.5583
4.3059 0.5584
4.306 0.5585
4.3061 0.5586
4.3062 0.5587
4.3064 0.5588
4.3065 0.5589
4.3066 0.559
4.3066 0.5591
4.3067 0.5592
4.307 0.5593
4.307 0.5594
4.307 0.5595
4.3073 0.5596
4.3073 0.5597
4.3075 0.5598
4.3075 0.5599
4.3076 0.56
4.3076 0.5601
4.3076 0.5602
4.3078 0.5603
4.3078 0.5604
4.3078 0.5605
4.308 0.5606
4.3082 0.5607
4.3082 0.5608
4.3083 0.5609
4.3084 0.561
4.3084 0.5611
4.3085 0.5612
4.3085 0.5613
4.3086 0.5614
4.3088 0.5615
4.3089 0.5616
4.309 0.5617
4.309 0.5618
4.309 0.5619
4.3091 0.562
4.3093 0.5621
4.3096 0.5622
4.3097 0.5623
4.3097 0.5624
4.3098 0.5625
4.3099 0.5626
4.31 0.5627
4.31 0.5628
4.31 0.5629
4.3102 0.563
4.3104 0.5631
4.3106 0.5632
4.3107 0.5633
4.3109 0.5634
4.311 0.5635
4.3111 0.5636
4.3111 0.5637
4.3111 0.5638
4.3112 0.5639
4.3112 0.564
4.3114 0.5641
4.3116 0.5642
4.3116 0.5643
4.3119 0.5644
4.312 0.5645
4.312 0.5646
4.3121 0.5647
4.3122 0.5648
4.3123 0.5649
4.3124 0.565
4.3125 0.5651
4.3126 0.5652
4.3126 0.5653
4.3127 0.5654
4.313 0.5655
4.313 0.5656
4.3131 0.5657
4.3131 0.5658
4.3132 0.5659
4.3133 0.566
4.3134 0.5661
4.3134 0.5662
4.3135 0.5663
4.3137 0.5664
4.3138 0.5665
4.3138 0.5666
4.3139 0.5667
4.3141 0.5668
4.3142 0.5669
4.3144 0.567
4.3144 0.5671
4.3147 0.5672
4.3147 0.5673
4.3147 0.5674
4.3148 0.5675
4.315 0.5676
4.3151 0.5677
4.3153 0.5678
4.3154 0.5679
4.3155 0.568
4.3155 0.5681
4.3157 0.5682
4.3159 0.5683
4.316 0.5684
4.3162 0.5685
4.3163 0.5686
4.3164 0.5687
4.3166 0.5688
4.3166 0.5689
4.3167 0.569
4.3168 0.5691
4.3169 0.5692
4.3169 0.5693
4.317 0.5694
4.3174 0.5695
4.3175 0.5696
4.3177 0.5697
4.3178 0.5698
4.3179 0.5699
4.318 0.57
4.3181 0.5701
4.3181 0.5702
4.3184 0.5703
4.3184 0.5704
4.3186 0.5705
4.3187 0.5706
4.3187 0.5707
4.3187 0.5708
4.3188 0.5709
4.3188 0.571
4.3188 0.5711
4.3188 0.5712
4.3189 0.5713
4.3189 0.5714
4.319 0.5715
4.3191 0.5716
4.3191 0.5717
4.3192 0.5718
4.3192 0.5719
4.3192 0.572
4.3193 0.5721
4.3197 0.5722
4.3198 0.5723
4.3198 0.5724
4.3199 0.5725
4.3201 0.5726
4.3202 0.5727
4.3205 0.5728
4.3205 0.5729
4.3205 0.573
4.3205 0.5731
4.3206 0.5732
4.3206 0.5733
4.3208 0.5734
4.3209 0.5735
4.3209 0.5736
4.321 0.5737
4.321 0.5738
4.3211 0.5739
4.3211 0.574
4.3213 0.5741
4.3213 0.5742
4.3214 0.5743
4.3214 0.5744
4.3216 0.5745
4.3216 0.5746
4.3217 0.5747
4.3217 0.5748
4.3218 0.5749
4.3218 0.575
4.3218 0.5751
4.3219 0.5752
4.3219 0.5753
4.3219 0.5754
4.322 0.5755
4.322 0.5756
4.322 0.5757
4.3221 0.5758
4.3222 0.5759
4.3223 0.576
4.3223 0.5761
4.3224 0.5762
4.3225 0.5763
4.3225 0.5764
4.3227 0.5765
4.3228 0.5766
4.3228 0.5767
4.3228 0.5768
4.3228 0.5769
4.323 0.577
4.3231 0.5771
4.3232 0.5772
4.3233 0.5773
4.3234 0.5774
4.3236 0.5775
4.3236 0.5776
4.3237 0.5777
4.3237 0.5778
4.3237 0.5779
4.3237 0.578
4.3237 0.5781
4.3238 0.5782
4.3239 0.5783
4.3241 0.5784
4.3242 0.5785
4.3243 0.5786
4.3244 0.5787
4.3244 0.5788
4.3244 0.5789
4.3245 0.579
4.3246 0.5791
4.3246 0.5792
4.3246 0.5793
4.3247 0.5794
4.3247 0.5795
4.3247 0.5796
4.3252 0.5797
4.3253 0.5798
4.3253 0.5799
4.3255 0.58
4.3255 0.5801
4.3256 0.5802
4.3256 0.5803
4.3256 0.5804
4.3257 0.5805
4.3257 0.5806
4.3258 0.5807
4.3258 0.5808
4.3259 0.5809
4.3259 0.581
4.326 0.5811
4.326 0.5812
4.3261 0.5813
4.3263 0.5814
4.3263 0.5815
4.3264 0.5816
4.3265 0.5817
4.3265 0.5818
4.3266 0.5819
4.327 0.582
4.3271 0.5821
4.3272 0.5822
4.3273 0.5823
4.3274 0.5824
4.3276 0.5825
4.3277 0.5826
4.3277 0.5827
4.3279 0.5828
4.3279 0.5829
4.3279 0.583
4.3282 0.5831
4.3282 0.5832
4.3283 0.5833
4.3283 0.5834
4.3283 0.5835
4.3284 0.5836
4.3284 0.5837
4.3285 0.5838
4.3285 0.5839
4.3286 0.584
4.3287 0.5841
4.3288 0.5842
4.3288 0.5843
4.3289 0.5844
4.329 0.5845
4.329 0.5846
4.3291 0.5847
4.3291 0.5848
4.3291 0.5849
4.3293 0.585
4.3293 0.5851
4.3293 0.5852
4.3295 0.5853
4.3295 0.5854
4.3295 0.5855
4.3295 0.5856
4.3297 0.5857
4.3298 0.5858
4.33 0.5859
4.3301 0.586
4.3302 0.5861
4.3303 0.5862
4.3305 0.5863
4.3306 0.5864
4.3307 0.5865
4.3308 0.5866
4.3309 0.5867
4.3309 0.5868
4.3309 0.5869
4.331 0.587
4.331 0.5871
4.331 0.5872
4.3311 0.5873
4.3312 0.5874
4.3313 0.5875
4.3313 0.5876
4.3313 0.5877
4.3313 0.5878
4.3314 0.5879
4.3315 0.588
4.3315 0.5881
4.3315 0.5882
4.3315 0.5883
4.3316 0.5884
4.3316 0.5885
4.3318 0.5886
4.3319 0.5887
4.332 0.5888
4.332 0.5889
4.332 0.589
4.3322 0.5891
4.3322 0.5892
4.3324 0.5893
4.3324 0.5894
4.3325 0.5895
4.3326 0.5896
4.3326 0.5897
4.3327 0.5898
4.3327 0.5899
4.3328 0.59
4.3328 0.5901
4.333 0.5902
4.333 0.5903
4.3331 0.5904
4.3331 0.5905
4.3331 0.5906
4.3331 0.5907
4.3331 0.5908
4.3333 0.5909
4.3333 0.591
4.3333 0.5911
4.3334 0.5912
4.3334 0.5913
4.3335 0.5914
4.3335 0.5915
4.3336 0.5916
4.3336 0.5917
4.3336 0.5918
4.3337 0.5919
4.3339 0.592
4.3339 0.5921
4.3339 0.5922
4.3341 0.5923
4.3341 0.5924
4.3341 0.5925
4.3342 0.5926
4.3343 0.5927
4.3344 0.5928
4.3344 0.5929
4.3345 0.593
4.3346 0.5931
4.3346 0.5932
4.3347 0.5933
4.3347 0.5934
4.3347 0.5935
4.3347 0.5936
4.3347 0.5937
4.3348 0.5938
4.3348 0.5939
4.3348 0.594
4.3348 0.5941
4.3349 0.5942
4.3349 0.5943
4.3349 0.5944
4.3351 0.5945
4.3351 0.5946
4.3352 0.5947
4.3353 0.5948
4.3353 0.5949
4.3353 0.595
4.3353 0.5951
4.3354 0.5952
4.3354 0.5953
4.3356 0.5954
4.3358 0.5955
4.3358 0.5956
4.3358 0.5957
4.3358 0.5958
4.3359 0.5959
4.336 0.596
4.336 0.5961
4.336 0.5962
4.3361 0.5963
4.3361 0.5964
4.3361 0.5965
4.3362 0.5966
4.3363 0.5967
4.3363 0.5968
4.3363 0.5969
4.3363 0.597
4.3364 0.5971
4.3365 0.5972
4.3365 0.5973
4.3365 0.5974
4.3365 0.5975
4.3365 0.5976
4.3366 0.5977
4.3366 0.5978
4.3367 0.5979
4.3367 0.598
4.3367 0.5981
4.3368 0.5982
4.3368 0.5983
4.3369 0.5984
4.3369 0.5985
4.337 0.5986
4.337 0.5987
4.337 0.5988
4.3371 0.5989
4.3371 0.599
4.3371 0.5991
4.3371 0.5992
4.3372 0.5993
4.3372 0.5994
4.3372 0.5995
4.3373 0.5996
4.3373 0.5997
4.3373 0.5998
4.3374 0.5999
4.3374 0.6
4.3374 0.6001
4.3375 0.6002
4.3376 0.6003
4.3376 0.6004
4.3376 0.6005
4.3376 0.6006
4.3377 0.6007
4.3377 0.6008
4.3377 0.6009
4.3377 0.601
4.3378 0.6011
4.3378 0.6012
4.3379 0.6013
4.3379 0.6014
4.338 0.6015
4.3381 0.6016
4.3382 0.6017
4.3382 0.6018
4.3382 0.6019
4.3383 0.602
4.3384 0.6021
4.3384 0.6022
4.3384 0.6023
4.3384 0.6024
4.3385 0.6025
4.3386 0.6026
4.3387 0.6027
4.3387 0.6028
4.3387 0.6029
4.3388 0.603
4.3389 0.6031
4.3389 0.6032
4.339 0.6033
4.339 0.6034
4.3391 0.6035
4.3392 0.6036
4.3392 0.6037
4.3393 0.6038
4.3393 0.6039
4.3396 0.604
4.3396 0.6041
4.3397 0.6042
4.3397 0.6043
4.3397 0.6044
4.3397 0.6045
4.3397 0.6046
4.3398 0.6047
4.3399 0.6048
4.3399 0.6049
4.3399 0.605
4.34 0.6051
4.34 0.6052
4.34 0.6053
4.3401 0.6054
4.3401 0.6055
4.3401 0.6056
4.3401 0.6057
4.3403 0.6058
4.3403 0.6059
4.3404 0.606
4.3404 0.6061
4.3404 0.6062
4.3404 0.6063
4.3404 0.6064
4.3405 0.6065
4.3405 0.6066
4.3405 0.6067
4.3405 0.6068
4.3405 0.6069
4.3406 0.607
4.3406 0.6071
4.3406 0.6072
4.3407 0.6073
4.3407 0.6074
4.3407 0.6075
4.3408 0.6076
4.3409 0.6077
4.3409 0.6078
4.3409 0.6079
4.3409 0.608
4.3409 0.6081
4.341 0.6082
4.341 0.6083
4.341 0.6084
4.3411 0.6085
4.3411 0.6086
4.3411 0.6087
4.3412 0.6088
4.3412 0.6089
4.3413 0.609
4.3413 0.6091
4.3414 0.6092
4.3415 0.6093
4.3416 0.6094
4.3417 0.6095
4.3417 0.6096
4.3418 0.6097
4.3418 0.6098
4.3419 0.6099
4.3419 0.61
4.3419 0.6101
4.3419 0.6102
4.3419 0.6103
4.342 0.6104
4.342 0.6105
4.342 0.6106
4.3421 0.6107
4.3421 0.6108
4.3422 0.6109
4.3422 0.611
4.3422 0.6111
4.3423 0.6112
4.3423 0.6113
4.3423 0.6114
4.3423 0.6115
4.3424 0.6116
4.3424 0.6117
4.3424 0.6118
4.3424 0.6119
4.3424 0.612
4.3425 0.6121
4.3425 0.6122
4.3425 0.6123
4.3426 0.6124
4.3426 0.6125
4.3426 0.6126
4.3426 0.6127
4.3427 0.6128
4.3427 0.6129
4.3427 0.613
4.3427 0.6131
4.3427 0.6132
4.3427 0.6133
4.3427 0.6134
4.3428 0.6135
4.3428 0.6136
4.3428 0.6137
4.3428 0.6138
4.3429 0.6139
4.343 0.614
4.3431 0.6141
4.3431 0.6142
4.3431 0.6143
4.3432 0.6144
4.3432 0.6145
4.3432 0.6146
4.3432 0.6147
4.3432 0.6148
4.3433 0.6149
4.3433 0.615
4.3433 0.6151
4.3434 0.6152
4.3434 0.6153
4.3434 0.6154
4.3434 0.6155
4.3435 0.6156
4.3435 0.6157
4.3435 0.6158
4.3435 0.6159
4.3435 0.616
4.3436 0.6161
4.3436 0.6162
4.3436 0.6163
4.3437 0.6164
4.3438 0.6165
4.3438 0.6166
4.3438 0.6167
4.3438 0.6168
4.3439 0.6169
4.3439 0.617
4.3439 0.6171
4.3439 0.6172
4.3439 0.6173
4.3439 0.6174
4.344 0.6175
4.344 0.6176
4.344 0.6177
4.344 0.6178
4.3441 0.6179
4.3441 0.618
4.3441 0.6181
4.3441 0.6182
4.3441 0.6183
4.3442 0.6184
4.3442 0.6185
4.3443 0.6186
4.3443 0.6187
4.3443 0.6188
4.3443 0.6189
4.3443 0.619
4.3443 0.6191
4.3443 0.6192
4.3444 0.6193
4.3444 0.6194
4.3444 0.6195
4.3445 0.6196
4.3445 0.6197
4.3446 0.6198
4.3446 0.6199
4.3446 0.62
4.3446 0.6201
4.3446 0.6202
4.3446 0.6203
4.3447 0.6204
4.3447 0.6205
4.3447 0.6206
4.3447 0.6207
4.3448 0.6208
4.3448 0.6209
4.3448 0.621
4.3448 0.6211
4.3448 0.6212
4.3448 0.6213
4.3448 0.6214
4.3448 0.6215
4.3449 0.6216
4.3449 0.6217
4.3449 0.6218
4.3449 0.6219
4.345 0.622
4.345 0.6221
4.345 0.6222
4.345 0.6223
4.3451 0.6224
4.3451 0.6225
4.3451 0.6226
4.3452 0.6227
4.3452 0.6228
4.3452 0.6229
4.3452 0.623
4.3453 0.6231
4.3453 0.6232
4.3453 0.6233
4.3453 0.6234
4.3454 0.6235
4.3454 0.6236
4.3454 0.6237
4.3454 0.6238
4.3455 0.6239
4.3455 0.624
4.3455 0.6241
4.3455 0.6242
4.3456 0.6243
4.3456 0.6244
4.3456 0.6245
4.3456 0.6246
4.3456 0.6247
4.3457 0.6248
4.3457 0.6249
4.3457 0.625
4.3457 0.6251
4.3457 0.6252
4.3457 0.6253
4.3457 0.6254
4.3457 0.6255
4.3458 0.6256
4.3458 0.6257
4.3458 0.6258
4.3458 0.6259
4.3458 0.626
4.3459 0.6261
4.3459 0.6262
4.3459 0.6263
4.346 0.6264
4.346 0.6265
4.346 0.6266
4.346 0.6267
4.346 0.6268
4.346 0.6269
4.346 0.627
4.346 0.6271
4.346 0.6272
4.3461 0.6273
4.3461 0.6274
4.3462 0.6275
4.3462 0.6276
4.3462 0.6277
4.3462 0.6278
4.3462 0.6279
4.3462 0.628
4.3463 0.6281
4.3463 0.6282
4.3463 0.6283
4.3463 0.6284
4.3463 0.6285
4.3463 0.6286
4.3463 0.6287
4.3463 0.6288
4.3463 0.6289
4.3464 0.629
4.3464 0.6291
4.3464 0.6292
4.3464 0.6293
4.3464 0.6294
4.3464 0.6295
4.3464 0.6296
4.3465 0.6297
4.3465 0.6298
4.3465 0.6299
4.3465 0.63
4.3465 0.6301
4.3465 0.6302
4.3465 0.6303
4.3465 0.6304
4.3466 0.6305
4.3466 0.6306
4.3466 0.6307
4.3466 0.6308
4.3466 0.6309
4.3466 0.631
4.3466 0.6311
4.3466 0.6312
4.3466 0.6313
4.3466 0.6314
4.3466 0.6315
4.3467 0.6316
4.3467 0.6317
4.3467 0.6318
4.3467 0.6319
4.3467 0.632
4.3467 0.6321
4.3467 0.6322
4.3467 0.6323
4.3468 0.6324
4.3468 0.6325
4.3468 0.6326
4.3468 0.6327
4.3468 0.6328
4.3468 0.6329
4.3468 0.633
4.3469 0.6331
4.3469 0.6332
4.3469 0.6333
4.3469 0.6334
4.3469 0.6335
4.347 0.6336
4.347 0.6337
4.347 0.6338
4.347 0.6339
4.347 0.634
4.347 0.6341
4.347 0.6342
4.347 0.6343
4.347 0.6344
4.347 0.6345
4.347 0.6346
4.3471 0.6347
4.3471 0.6348
4.3471 0.6349
4.3471 0.635
4.3471 0.6351
4.3471 0.6352
4.3471 0.6353
4.3471 0.6354
4.3471 0.6355
4.3471 0.6356
4.3471 0.6357
4.3471 0.6358
4.3471 0.6359
4.3471 0.636
4.3471 0.6361
4.3471 0.6362
4.3471 0.6363
4.3471 0.6364
4.3471 0.6365
4.3471 0.6366
4.3471 0.6367
4.3471 0.6368
4.3471 0.6369
4.3471 0.637
4.3471 0.6371
4.3471 0.6372
4.3471 0.6373
4.3471 0.6374
4.3471 0.6375
4.3471 0.6376
4.3471 0.6377
4.3471 0.6378
4.3471 0.6379
4.3471 0.638
4.3471 0.6381
4.3471 0.6382
4.3471 0.6383
4.3471 0.6384
4.3471 0.6385
4.3471 0.6386
4.3471 0.6387
4.3471 0.6388
4.3471 0.6389
4.3471 0.639
4.3471 0.6391
4.3471 0.6392
4.3471 0.6393
4.3471 0.6394
4.3471 0.6395
4.3471 0.6396
4.3471 0.6397
4.3471 0.6398
4.3471 0.6399
4.3471 0.64
4.3471 0.6401
4.3471 0.6402
4.3471 0.6403
4.3471 0.6404
4.3471 0.6405
4.3471 0.6406
4.3471 0.6407
4.3471 0.6408
4.3471 0.6409
4.3471 0.641
4.3471 0.6411
4.3471 0.6412
4.3471 0.6413
4.3471 0.6414
4.3471 0.6415
4.3471 0.6416
4.3471 0.6417
4.3471 0.6418
4.3471 0.6419
4.3471 0.642
4.3471 0.6421
4.3471 0.6422
4.3471 0.6423
4.3471 0.6424
4.3471 0.6425
4.3471 0.6426
4.3471 0.6427
4.3471 0.6428
4.3471 0.6429
4.3471 0.643
4.3471 0.6431
4.3471 0.6432
4.3471 0.6433
4.3471 0.6434
4.3471 0.6435
4.3471 0.6436
4.3471 0.6437
4.3471 0.6438
4.3471 0.6439
4.3471 0.644
4.3471 0.6441
4.3471 0.6442
4.3471 0.6443
4.3471 0.6444
4.3471 0.6445
4.3471 0.6446
4.3471 0.6447
4.3471 0.6448
4.3471 0.6449
4.3471 0.645
4.3471 0.6451
4.3471 0.6452
4.3471 0.6453
4.3471 0.6454
4.3471 0.6455
4.3471 0.6456
4.3471 0.6457
4.3471 0.6458
4.3471 0.6459
4.3471 0.646
4.3471 0.6461
4.3471 0.6462
4.4543 0.6463
4.4804 0.6464
4.5164 0.6465
4.5628 0.6466
4.5677 0.6467
4.5987 0.6468
4.6245 0.6469
4.6564 0.647
4.6721 0.6471
4.69 0.6472
4.7331 0.6473
4.7603 0.6474
4.7971 0.6475
4.8084 0.6476
4.8396 0.6477
4.8604 0.6478
4.874 0.6479
4.8804 0.648
4.8902 0.6481
4.8972 0.6482
4.8989 0.6483
4.9002 0.6484
4.9063 0.6485
4.9097 0.6486
4.9153 0.6487
4.936 0.6488
4.9488 0.6489
4.9786 0.649
4.9819 0.6491
4.9906 0.6492
4.9977 0.6493
4.9988 0.6494
5.0078 0.6495
5.0422 0.6496
5.0497 0.6497
5.0881 0.6498
5.0963 0.6499
5.0968 0.65
5.1049 0.6501
5.1159 0.6502
5.1172 0.6503
5.1179 0.6504
5.1205 0.6505
5.1321 0.6506
5.1426 0.6507
5.1454 0.6508
5.1461 0.6509
5.1541 0.651
5.157 0.6511
5.1579 0.6512
5.1628 0.6513
5.1673 0.6514
5.1698 0.6515
5.1743 0.6516
5.1818 0.6517
5.1833 0.6518
5.1838 0.6519
5.1857 0.652
5.1899 0.6521
5.1982 0.6522
5.1985 0.6523
5.2028 0.6524
5.204 0.6525
5.2113 0.6526
5.2124 0.6527
5.2137 0.6528
5.2149 0.6529
5.2182 0.653
5.219 0.6531
5.2201 0.6532
5.2224 0.6533
5.223 0.6534
5.2265 0.6535
5.2269 0.6536
5.2302 0.6537
5.2323 0.6538
5.2334 0.6539
5.2347 0.654
5.2383 0.6541
5.2398 0.6542
5.2399 0.6543
5.2411 0.6544
5.2432 0.6545
5.2522 0.6546
5.2532 0.6547
5.2544 0.6548
5.2586 0.6549
5.2591 0.655
5.2658 0.6551
5.2675 0.6552
5.2706 0.6553
5.2745 0.6554
5.2762 0.6555
5.2801 0.6556
5.2846 0.6557
5.2856 0.6558
5.2859 0.6559
5.2875 0.656
5.2883 0.6561
5.2899 0.6562
5.2925 0.6563
5.2941 0.6564
5.2947 0.6565
5.2947 0.6566
5.295 0.6567
5.2951 0.6568
5.2983 0.6569
5.3012 0.657
5.3032 0.6571
5.305 0.6572
5.3086 0.6573
5.3113 0.6574
5.3122 0.6575
5.3124 0.6576
5.3126 0.6577
5.3127 0.6578
5.3144 0.6579
5.3148 0.658
5.3154 0.6581
5.3156 0.6582
5.316 0.6583
5.3176 0.6584
5.3198 0.6585
5.3228 0.6586
5.3231 0.6587
5.3233 0.6588
5.3249 0.6589
5.3253 0.659
5.3261 0.6591
5.3265 0.6592
5.3268 0.6593
5.3273 0.6594
5.3309 0.6595
5.3313 0.6596
5.3324 0.6597
5.3364 0.6598
5.3365 0.6599
5.3387 0.66
5.342 0.6601
5.3454 0.6602
5.3458 0.6603
5.3469 0.6604
5.3472 0.6605
5.3523 0.6606
5.3531 0.6607
5.3538 0.6608
5.3545 0.6609
5.3547 0.661
5.3572 0.6611
5.3572 0.6612
5.3578 0.6613
5.3586 0.6614
5.3601 0.6615
5.3602 0.6616
5.3613 0.6617
5.3621 0.6618
5.3633 0.6619
5.3657 0.662
5.3683 0.6621
5.3694 0.6622
5.3699 0.6623
5.3704 0.6624
5.3733 0.6625
5.3747 0.6626
5.3771 0.6627
5.3782 0.6628
5.3787 0.6629
5.3802 0.663
5.3807 0.6631
5.381 0.6632
5.3811 0.6633
5.3814 0.6634
5.3843 0.6635
5.3856 0.6636
5.3876 0.6637
5.3878 0.6638
5.3889 0.6639
5.389 0.664
5.3902 0.6641
5.3903 0.6642
5.3912 0.6643
5.3914 0.6644
5.3919 0.6645
5.3932 0.6646
5.3937 0.6647
5.3938 0.6648
5.3951 0.6649
5.3955 0.665
5.3959 0.6651
5.3964 0.6652
5.3977 0.6653
5.3978 0.6654
5.3983 0.6655
5.3991 0.6656
5.3995 0.6657
5.3997 0.6658
5.3998 0.6659
5.403 0.666
5.4032 0.6661
5.4037 0.6662
5.4039 0.6663
5.4043 0.6664
5.4045 0.6665
5.4049 0.6666
5.4065 0.6667
5.4075 0.6668
5.4079 0.6669
5.4103 0.667
5.4108 0.6671
5.4112 0.6672
5.4112 0.6673
5.4113 0.6674
5.4133 0.6675
5.4135 0.6676
5.4135 0.6677
5.4141 0.6678
5.4145 0.6679
5.4145 0.668
5.4145 0.6681
5.4146 0.6682
5.4149 0.6683
5.4149 0.6684
5.4151 0.6685
5.4152 0.6686
5.4169 0.6687
5.4173 0.6688
5.4175 0.6689
5.418 0.669
5.4183 0.6691
5.419 0.6692
5.4192 0.6693
5.4194 0.6694
5.4213 0.6695
5.4215 0.6696
5.4215 0.6697
5.4219 0.6698
5.4222 0.6699
5.4231 0.67
5.4232 0.6701
5.4242 0.6702
5.4245 0.6703
5.4249 0.6704
5.4259 0.6705
5.426 0.6706
5.4262 0.6707
5.4271 0.6708
5.4271 0.6709
5.4277 0.671
5.4283 0.6711
5.4284 0.6712
5.4285 0.6713
5.4289 0.6714
5.4296 0.6715
5.4298 0.6716
5.4306 0.6717
5.4311 0.6718
5.4313 0.6719
5.4318 0.672
5.4328 0.6721
5.4335 0.6722
5.4342 0.6723
5.4346 0.6724
5.4358 0.6725
5.4362 0.6726
5.437 0.6727
5.4373 0.6728
5.4379 0.6729
5.4382 0.673
5.4387 0.6731
5.4387 0.6732
5.4388 0.6733
5.4394 0.6734
5.4402 0.6735
5.4411 0.6736
5.4412 0.6737
5.4416 0.6738
5.442 0.6739
5.4421 0.674
5.4422 0.6741
5.4425 0.6742
5.4426 0.6743
5.4434 0.6744
5.4438 0.6745
5.4441 0.6746
5.4442 0.6747
5.4449 0.6748
5.445 0.6749
5.4452 0.675
5.4462 0.6751
5.4473 0.6752
5.4477 0.6753
5.4491 0.6754
5.4498 0.6755
5.4502 0.6756
5.4505 0.6757
5.4512 0.6758
5.4517 0.6759
5.4519 0.676
5.4522 0.6761
5.4523 0.6762
5.4526 0.6763
5.453 0.6764
5.4536 0.6765
5.4539 0.6766
5.4539 0.6767
5.4545 0.6768
5.455 0.6769
5.4554 0.677
5.4556 0.6771
5.4558 0.6772
5.459 0.6773
5.4591 0.6774
5.4597 0.6775
5.4597 0.6776
5.4612 0.6777
5.4623 0.6778
5.4624 0.6779
5.4628 0.678
5.463 0.6781
5.4633 0.6782
5.465 0.6783
5.4652 0.6784
5.4653 0.6785
5.4654 0.6786
5.467 0.6787
5.4672 0.6788
5.4675 0.6789
5.468 0.679
5.4681 0.6791
5.4686 0.6792
5.469 0.6793
5.4693 0.6794
5.4695 0.6795
5.4697 0.6796
5.4697 0.6797
5.4698 0.6798
5.4699 0.6799
5.4702 0.68
5.4709 0.6801
5.4715 0.6802
5.4728 0.6803
5.473 0.6804
5.4731 0.6805
5.4735 0.6806
5.4742 0.6807
5.4744 0.6808
5.4747 0.6809
5.4749 0.681
5.4752 0.6811
5.4759 0.6812
5.476 0.6813
5.4762 0.6814
5.4763 0.6815
5.4767 0.6816
5.4769 0.6817
5.477 0.6818
5.4771 0.6819
5.4778 0.682
5.4781 0.6821
5.4782 0.6822
5.4788 0.6823
5.4791 0.6824
5.4791 0.6825
5.4794 0.6826
5.4795 0.6827
5.4797 0.6828
5.4797 0.6829
5.4801 0.683
5.4807 0.6831
5.4807 0.6832
5.4809 0.6833
5.4815 0.6834
5.4818 0.6835
5.4824 0.6836
5.4832 0.6837
5.4837 0.6838
5.4837 0.6839
5.4839 0.684
5.484 0.6841
5.4848 0.6842
5.4855 0.6843
5.4855 0.6844
5.4865 0.6845
5.4873 0.6846
5.4874 0.6847
5.4874 0.6848
5.4874 0.6849
5.4875 0.685
5.4875 0.6851
5.4876 0.6852
5.4877 0.6853
5.4879 0.6854
5.4881 0.6855
5.4883 0.6856
5.4887 0.6857
5.4888 0.6858
5.4888 0.6859
5.4894 0.686
5.4896 0.6861
5.4899 0.6862
5.4905 0.6863
5.4908 0.6864
5.4912 0.6865
5.4916 0.6866
5.492 0.6867
5.492 0.6868
5.492 0.6869
5.4921 0.687
5.4923 0.6871
5.4923 0.6872
5.493 0.6873
5.4934 0.6874
5.4943 0.6875
5.4946 0.6876
5.4951 0.6877
5.4955 0.6878
5.4961 0.6879
5.4962 0.688
5.4962 0.6881
5.4963 0.6882
5.4963 0.6883
5.4965 0.6884
5.4965 0.6885
5.4966 0.6886
5.4967 0.6887
5.4969 0.6888
5.497 0.6889
5.4973 0.689
5.4974 0.6891
5.4984 0.6892
5.4984 0.6893
5.4986 0.6894
5.4987 0.6895
5.4991 0.6896
5.4991 0.6897
5.4991 0.6898
5.4995 0.6899
5.4996 0.69
5.5 0.6901
5.5003 0.6902
5.5003 0.6903
5.5004 0.6904
5.5004 0.6905
5.5005 0.6906
5.5008 0.6907
5.5009 0.6908
5.5013 0.6909
5.5014 0.691
5.5015 0.6911
5.5018 0.6912
5.5019 0.6913
5.5021 0.6914
5.5024 0.6915
5.5024 0.6916
5.5032 0.6917
5.5032 0.6918
5.5033 0.6919
5.5039 0.692
5.5044 0.6921
5.5045 0.6922
5.5046 0.6923
5.5051 0.6924
5.5054 0.6925
5.5055 0.6926
5.5066 0.6927
5.5066 0.6928
5.5066 0.6929
5.5067 0.693
5.507 0.6931
5.5071 0.6932
5.5078 0.6933
5.5081 0.6934
5.5081 0.6935
5.5084 0.6936
5.5084 0.6937
5.5084 0.6938
5.5084 0.6939
5.5087 0.694
5.509 0.6941
5.51 0.6942
5.5101 0.6943
5.5101 0.6944
5.5103 0.6945
5.5105 0.6946
5.5108 0.6947
5.5109 0.6948
5.5114 0.6949
5.5114 0.695
5.5115 0.6951
5.5116 0.6952
5.5116 0.6953
5.5116 0.6954
5.5117 0.6955
5.5131 0.6956
5.5133 0.6957
5.5135 0.6958
5.5142 0.6959
5.5142 0.696
5.5144 0.6961
5.5145 0.6962
5.5146 0.6963
5.5146 0.6964
5.5147 0.6965
5.5147 0.6966
5.5148 0.6967
5.5148 0.6968
5.515 0.6969
5.515 0.697
5.5151 0.6971
5.5155 0.6972
5.5164 0.6973
5.5169 0.6974
5.517 0.6975
5.5171 0.6976
5.5174 0.6977
5.5175 0.6978
5.5176 0.6979
5.5176 0.698
5.5178 0.6981
5.5179 0.6982
5.5179 0.6983
5.518 0.6984
5.5181 0.6985
5.5183 0.6986
5.5186 0.6987
5.5187 0.6988
5.5191 0.6989
5.5192 0.699
5.5193 0.6991
5.5194 0.6992
5.5198 0.6993
5.5201 0.6994
5.5202 0.6995
5.5204 0.6996
5.5207 0.6997
5.5212 0.6998
5.5216 0.6999
5.5217 0.7
5.5218 0.7001
5.5222 0.7002
5.5224 0.7003
5.5225 0.7004
5.5227 0.7005
5.5228 0.7006
5.5228 0.7007
5.5229 0.7008
5.5229 0.7009
5.5231 0.701
5.5238 0.7011
5.5238 0.7012
5.5239 0.7013
5.524 0.7014
5.5241 0.7015
5.5244 0.7016
5.5244 0.7017
5.5245 0.7018
5.5247 0.7019
5.5251 0.702
5.5252 0.7021
5.5252 0.7022
5.5253 0.7023
5.5254 0.7024
5.5258 0.7025
5.5258 0.7026
5.526 0.7027
5.5261 0.7028
5.5262 0.7029
5.5263 0.703
5.5263 0.7031
5.5265 0.7032
5.5265 0.7033
5.5266 0.7034
5.5266 0.7035
5.5267 0.7036
5.5267 0.7037
5.5267 0.7038
5.5267 0.7039
5.5267 0.704
5.527 0.7041
5.5271 0.7042
5.5271 0.7043
5.5273 0.7044
5.5275 0.7045
5.5276 0.7046
5.5277 0.7047
5.5279 0.7048
5.5283 0.7049
5.5286 0.705
5.5292 0.7051
5.5295 0.7052
5.5297 0.7053
5.5298 0.7054
5.5298 0.7055
5.53 0.7056
5.53 0.7057
5.5303 0.7058
5.5304 0.7059
5.5305 0.706
5.5308 0.7061
5.5312 0.7062
5.5313 0.7063
5.5314 0.7064
5.5316 0.7065
5.5316 0.7066
5.5316 0.7067
5.5317 0.7068
5.532 0.7069
5.5321 0.707
5.5321 0.7071
5.5322 0.7072
5.5324 0.7073
5.5325 0.7074
5.5327 0.7075
5.5327 0.7076
5.5328 0.7077
5.5328 0.7078
5.5329 0.7079
5.5329 0.708
5.533 0.7081
5.5331 0.7082
5.5331 0.7083
5.5332 0.7084
5.5334 0.7085
5.5334 0.7086
5.5336 0.7087
5.5336 0.7088
5.5337 0.7089
5.5339 0.709
5.5346 0.7091
5.5348 0.7092
5.535 0.7093
5.5353 0.7094
5.5356 0.7095
5.5357 0.7096
5.5358 0.7097
5.5359 0.7098
5.5359 0.7099
5.5361 0.71
5.5367 0.7101
5.5369 0.7102
5.537 0.7103
5.5372 0.7104
5.5373 0.7105
5.5374 0.7106
5.5375 0.7107
5.5375 0.7108
5.5375 0.7109
5.5376 0.711
5.5378 0.7111
5.538 0.7112
5.5381 0.7113
5.5382 0.7114
5.5383 0.7115
5.5385 0.7116
5.5385 0.7117
5.5385 0.7118
5.5385 0.7119
5.5388 0.712
5.5388 0.7121
5.539 0.7122
5.5391 0.7123
5.5391 0.7124
5.5393 0.7125
5.5395 0.7126
5.5396 0.7127
5.5398 0.7128
5.5398 0.7129
5.5398 0.713
5.54 0.7131
5.54 0.7132
5.54 0.7133
5.5401 0.7134
5.5402 0.7135
5.5403 0.7136
5.5403 0.7137
5.5404 0.7138
5.5405 0.7139
5.5406 0.714
5.5407 0.7141
5.5407 0.7142
5.5407 0.7143
5.5408 0.7144
5.5408 0.7145
5.541 0.7146
5.541 0.7147
5.5411 0.7148
5.5411 0.7149
5.5412 0.715
5.5415 0.7151
5.5417 0.7152
5.542 0.7153
5.542 0.7154
5.5421 0.7155
5.5422 0.7156
5.5423 0.7157
5.5424 0.7158
5.5425 0.7159
5.5426 0.716
5.5428 0.7161
5.5429 0.7162
5.543 0.7163
5.5432 0.7164
5.5434 0.7165
5.5441 0.7166
5.5442 0.7167
5.5443 0.7168
5.5445 0.7169
5.5446 0.717
5.5447 0.7171
5.5448 0.7172
5.545 0.7173
5.545 0.7174
5.5453 0.7175
5.5454 0.7176
5.5454 0.7177
5.5459 0.7178
5.5459 0.7179
5.5463 0.718
5.5464 0.7181
5.5464 0.7182
5.5466 0.7183
5.5467 0.7184
5.5468 0.7185
5.547 0.7186
5.547 0.7187
5.5471 0.7188
5.5472 0.7189
5.5475 0.719
5.5475 0.7191
5.5475 0.7192
5.5476 0.7193
5.5477 0.7194
5.5477 0.7195
5.5477 0.7196
5.5478 0.7197
5.5483 0.7198
5.5485 0.7199
5.5485 0.72
5.5486 0.7201
5.5488 0.7202
5.5488 0.7203
5.549 0.7204
5.5491 0.7205
5.5491 0.7206
5.5494 0.7207
5.5496 0.7208
5.5497 0.7209
5.55 0.721
5.55 0.7211
5.5504 0.7212
5.5504 0.7213
5.5505 0.7214
5.5506 0.7215
5.5509 0.7216
5.551 0.7217
5.5512 0.7218
5.5515 0.7219
5.5517 0.722
5.5517 0.7221
5.5522 0.7222
5.5522 0.7223
5.5523 0.7224
5.5523 0.7225
5.5523 0.7226
5.5526 0.7227
5.5529 0.7228
5.5529 0.7229
5.553 0.723
5.553 0.7231
5.553 0.7232
5.5532 0.7233
5.5532 0.7234
5.5533 0.7235
5.5535 0.7236
5.5537 0.7237
5.5537 0.7238
5.5545 0.7239
5.5547 0.724
5.5547 0.7241
5.5551 0.7242
5.5553 0.7243
5.5554 0.7244
5.5556 0.7245
5.5557 0.7246
5.5561 0.7247
5.5563 0.7248
5.5564 0.7249
5.5564 0.725
5.5566 0.7251
5.5569 0.7252
5.557 0.7253
5.5574 0.7254
5.5576 0.7255
5.5582 0.7256
5.5582 0.7257
5.5583 0.7258
5.5585 0.7259
5.5598 0.726
5.5603 0.7261
5.5606 0.7262
5.5608 0.7263
5.5612 0.7264
5.5618 0.7265
5.563 0.7266
5.5632 0.7267
5.5632 0.7268
5.5634 0.7269
5.5634 0.727
5.5638 0.7271
5.5645 0.7272
5.5648 0.7273
5.5649 0.7274
5.5651 0.7275
5.5655 0.7276
5.566 0.7277
5.5666 0.7278
5.5668 0.7279
5.5676 0.728
5.5683 0.7281
5.5693 0.7282
5.5715 0.7283
5.5728 0.7284
5.573 0.7285
5.5733 0.7286
5.5734 0.7287
5.5736 0.7288
5.5736 0.7289
5.5742 0.729
5.5756 0.7291
5.5763 0.7292
5.5771 0.7293
5.5788 0.7294
5.5798 0.7295
5.5862 0.7296
8.4603 0.7297
8.4973 0.7298
8.5248 0.7299
8.7042 0.73
8.7145 0.7301
8.7165 0.7302
8.7333 0.7303
8.7368 0.7304
8.7686 0.7305
8.8 0.7306
8.8088 0.7307
8.861 0.7308
8.9427 0.7309
9.0515 0.731
9.0673 0.7311
9.1078 0.7312
9.1093 0.7313
9.1134 0.7314
9.1299 0.7315
9.1402 0.7316
9.1411 0.7317
9.1468 0.7318
9.1569 0.7319
9.1598 0.732
9.1729 0.7321
9.1739 0.7322
9.1983 0.7323
9.2002 0.7324
9.2031 0.7325
9.2112 0.7326
9.2201 0.7327
9.2253 0.7328
9.2334 0.7329
9.2439 0.733
9.2812 0.7331
9.2888 0.7332
9.2899 0.7333
9.3067 0.7334
9.3181 0.7335
9.3784 0.7336
9.4003 0.7337
9.4028 0.7338
9.4047 0.7339
9.4067 0.734
9.4088 0.7341
9.4201 0.7342
9.4439 0.7343
9.4469 0.7344
9.4485 0.7345
9.4498 0.7346
9.4514 0.7347
9.4632 0.7348
9.4701 0.7349
9.5019 0.735
9.5188 0.7351
9.5231 0.7352
9.5451 0.7353
9.5576 0.7354
9.5661 0.7355
9.5732 0.7356
9.5753 0.7357
9.5812 0.7358
9.5952 0.7359
9.6138 0.736
9.6163 0.7361
9.6183 0.7362
9.6502 0.7363
9.6531 0.7364
9.659 0.7365
9.6608 0.7366
9.6658 0.7367
9.6731 0.7368
9.6824 0.7369
9.6861 0.737
9.6899 0.7371
9.6906 0.7372
9.691 0.7373
9.6956 0.7374
9.6971 0.7375
9.7012 0.7376
9.7042 0.7377
9.7102 0.7378
9.7111 0.7379
9.7191 0.738
9.7235 0.7381
9.727 0.7382
9.7287 0.7383
9.7372 0.7384
9.7459 0.7385
9.7463 0.7386
9.7522 0.7387
9.7535 0.7388
9.7553 0.7389
9.7584 0.739
9.7585 0.7391
9.7653 0.7392
9.7705 0.7393
9.7724 0.7394
9.7802 0.7395
9.7821 0.7396
9.7847 0.7397
9.7849 0.7398
9.7863 0.7399
9.7864 0.74
9.7923 0.7401
9.7998 0.7402
9.8007 0.7403
9.8055 0.7404
9.8059 0.7405
9.8171 0.7406
9.8175 0.7407
9.8192 0.7408
9.8276 0.7409
9.8315 0.741
9.8475 0.7411
9.8567 0.7412
9.8573 0.7413
9.8616 0.7414
9.8649 0.7415
9.877 0.7416
9.8778 0.7417
9.8799 0.7418
9.8834 0.7419
9.8848 0.742
9.8875 0.7421
9.8926 0.7422
9.8938 0.7423
9.8939 0.7424
9.8953 0.7425
9.8977 0.7426
9.8977 0.7427
9.9057 0.7428
9.9094 0.7429
9.9115 0.743
9.9125 0.7431
9.9149 0.7432
9.9158 0.7433
9.9165 0.7434
9.9204 0.7435
9.9211 0.7436
9.9246 0.7437
9.9259 0.7438
9.9274 0.7439
9.9278 0.744
9.9399 0.7441
9.9441 0.7442
9.9447 0.7443
9.9456 0.7444
9.9487 0.7445
9.9518 0.7446
9.9572 0.7447
9.9581 0.7448
9.9605 0.7449
9.9618 0.745
9.9639 0.7451
9.9647 0.7452
9.9676 0.7453
9.968 0.7454
9.9685 0.7455
9.9699 0.7456
9.9709 0.7457
9.9809 0.7458
9.9809 0.7459
9.9891 0.746
9.9976 0.7461
10.001 0.7462
10.006 0.7463
10.012 0.7464
10.013 0.7465
10.013 0.7466
10.014 0.7467
10.014 0.7468
10.017 0.7469
10.017 0.747
10.018 0.7471
10.018 0.7472
10.021 0.7473
10.024 0.7474
10.025 0.7475
10.026 0.7476
10.028 0.7477
10.028 0.7478
10.035 0.7479
10.037 0.748
10.037 0.7481
10.043 0.7482
10.045 0.7483
10.048 0.7484
10.053 0.7485
10.056 0.7486
10.057 0.7487
10.065 0.7488
10.069 0.7489
10.073 0.749
10.077 0.7491
10.078 0.7492
10.082 0.7493
10.092 0.7494
10.092 0.7495
10.093 0.7496
10.101 0.7497
10.101 0.7498
10.101 0.7499
10.103 0.75
10.108 0.7501
10.109 0.7502
10.109 0.7503
10.111 0.7504
10.12 0.7505
10.12 0.7506
10.121 0.7507
10.123 0.7508
10.124 0.7509
10.127 0.751
10.129 0.7511
10.13 0.7512
10.13 0.7513
10.135 0.7514
10.138 0.7515
10.138 0.7516
10.139 0.7517
10.139 0.7518
10.14 0.7519
10.142 0.752
10.143 0.7521
10.147 0.7522
10.149 0.7523
10.152 0.7524
10.152 0.7525
10.156 0.7526
10.157 0.7527
10.158 0.7528
10.162 0.7529
10.163 0.753
10.164 0.7531
10.173 0.7532
10.174 0.7533
10.174 0.7534
10.18 0.7535
10.184 0.7536
10.184 0.7537
10.185 0.7538
10.186 0.7539
10.186 0.754
10.187 0.7541
10.188 0.7542
10.195 0.7543
10.197 0.7544
10.2 0.7545
10.205 0.7546
10.206 0.7547
10.207 0.7548
10.209 0.7549
10.209 0.755
10.213 0.7551
10.215 0.7552
10.221 0.7553
10.224 0.7554
10.227 0.7555
10.227 0.7556
10.232 0.7557
10.232 0.7558
10.232 0.7559
10.233 0.756
10.233 0.7561
10.234 0.7562
10.234 0.7563
10.237 0.7564
10.239 0.7565
10.239 0.7566
10.239 0.7567
10.241 0.7568
10.242 0.7569
10.243 0.757
10.244 0.7571
10.245 0.7572
10.245 0.7573
10.246 0.7574
10.248 0.7575
10.249 0.7576
10.25 0.7577
10.256 0.7578
10.259 0.7579
10.261 0.758
10.261 0.7581
10.263 0.7582
10.264 0.7583
10.267 0.7584
10.269 0.7585
10.27 0.7586
10.271 0.7587
10.272 0.7588
10.272 0.7589
10.273 0.759
10.273 0.7591
10.273 0.7592
10.274 0.7593
10.274 0.7594
10.275 0.7595
10.277 0.7596
10.278 0.7597
10.282 0.7598
10.282 0.7599
10.283 0.76
10.284 0.7601
10.285 0.7602
10.285 0.7603
10.286 0.7604
10.288 0.7605
10.288 0.7606
10.29 0.7607
10.29 0.7608
10.292 0.7609
10.294 0.761
10.295 0.7611
10.3 0.7612
10.301 0.7613
10.302 0.7614
10.303 0.7615
10.306 0.7616
10.309 0.7617
10.311 0.7618
10.311 0.7619
10.315 0.762
10.316 0.7621
10.318 0.7622
10.32 0.7623
10.326 0.7624
10.326 0.7625
10.327 0.7626
10.327 0.7627
10.329 0.7628
10.329 0.7629
10.33 0.763
10.332 0.7631
10.332 0.7632
10.333 0.7633
10.333 0.7634
10.334 0.7635
10.335 0.7636
10.336 0.7637
10.339 0.7638
10.343 0.7639
10.344 0.764
10.344 0.7641
10.345 0.7642
10.345 0.7643
10.345 0.7644
10.346 0.7645
10.346 0.7646
10.346 0.7647
10.347 0.7648
10.349 0.7649
10.35 0.765
10.352 0.7651
10.352 0.7652
10.354 0.7653
10.356 0.7654
10.357 0.7655
10.357 0.7656
10.358 0.7657
10.362 0.7658
10.363 0.7659
10.363 0.766
10.367 0.7661
10.368 0.7662
10.371 0.7663
10.372 0.7664
10.373 0.7665
10.374 0.7666
10.375 0.7667
10.375 0.7668
10.375 0.7669
10.375 0.767
10.376 0.7671
10.376 0.7672
10.376 0.7673
10.376 0.7674
10.382 0.7675
10.382 0.7676
10.383 0.7677
10.384 0.7678
10.386 0.7679
10.389 0.768
10.39 0.7681
10.393 0.7682
10.393 0.7683
10.394 0.7684
10.396 0.7685
10.397 0.7686
10.4 0.7687
10.4 0.7688
10.401 0.7689
10.401 0.769
10.401 0.7691
10.402 0.7692
10.402 0.7693
10.403 0.7694
10.403 0.7695
10.404 0.7696
10.404 0.7697
10.404 0.7698
10.408 0.7699
10.409 0.77
10.409 0.7701
10.409 0.7702
10.412 0.7703
10.412 0.7704
10.416 0.7705
10.416 0.7706
10.417 0.7707
10.417 0.7708
10.418 0.7709
10.419 0.771
10.423 0.7711
10.424 0.7712
10.426 0.7713
10.427 0.7714
10.428 0.7715
10.429 0.7716
10.429 0.7717
10.429 0.7718
10.43 0.7719
10.43 0.772
10.431 0.7721
10.431 0.7722
10.432 0.7723
10.434 0.7724
10.435 0.7725
10.436 0.7726
10.436 0.7727
10.438 0.7728
10.438 0.7729
10.438 0.773
10.439 0.7731
10.447 0.7732
10.449 0.7733
10.45 0.7734
10.45 0.7735
10.451 0.7736
10.451 0.7737
10.451 0.7738
10.452 0.7739
10.453 0.774
10.455 0.7741
10.455 0.7742
10.455 0.7743
10.455 0.7744
10.456 0.7745
10.456 0.7746
10.456 0.7747
10.456 0.7748
10.456 0.7749
10.456 0.775
10.458 0.7751
10.458 0.7752
10.46 0.7753
10.46 0.7754
10.461 0.7755
10.462 0.7756
10.462 0.7757
10.463 0.7758
10.467 0.7759
10.468 0.776
10.469 0.7761
10.47 0.7762
10.47 0.7763
10.472 0.7764
10.472 0.7765
10.472 0.7766
10.473 0.7767
10.476 0.7768
10.477 0.7769
10.479 0.777
10.479 0.7771
10.481 0.7772
10.481 0.7773
10.485 0.7774
10.487 0.7775
10.493 0.7776
10.494 0.7777
10.495 0.7778
10.497 0.7779
10.499 0.778
10.499 0.7781
10.5 0.7782
10.5 0.7783
10.5 0.7784
10.501 0.7785
10.502 0.7786
10.503 0.7787
10.504 0.7788
10.504 0.7789
10.505 0.779
10.506 0.7791
10.507 0.7792
10.508 0.7793
10.508 0.7794
10.511 0.7795
10.511 0.7796
10.516 0.7797
10.517 0.7798
10.517 0.7799
10.517 0.78
10.518 0.7801
10.519 0.7802
10.523 0.7803
10.524 0.7804
10.525 0.7805
10.528 0.7806
10.528 0.7807
10.529 0.7808
10.529 0.7809
10.529 0.781
10.531 0.7811
10.531 0.7812
10.532 0.7813
10.532 0.7814
10.532 0.7815
10.535 0.7816
10.538 0.7817
10.538 0.7818
10.538 0.7819
10.538 0.782
10.54 0.7821
10.541 0.7822
10.541 0.7823
10.541 0.7824
10.541 0.7825
10.542 0.7826
10.543 0.7827
10.543 0.7828
10.548 0.7829
10.549 0.783
10.55 0.7831
10.55 0.7832
10.55 0.7833
10.55 0.7834
10.551 0.7835
10.552 0.7836
10.553 0.7837
10.554 0.7838
10.556 0.7839
10.559 0.784
10.559 0.7841
10.562 0.7842
10.563 0.7843
10.564 0.7844
10.565 0.7845
10.565 0.7846
10.566 0.7847
10.566 0.7848
10.566 0.7849
10.567 0.785
10.569 0.7851
10.57 0.7852
10.571 0.7853
10.573 0.7854
10.575 0.7855
10.576 0.7856
10.576 0.7857
10.576 0.7858
10.577 0.7859
10.577 0.786
10.577 0.7861
10.578 0.7862
10.583 0.7863
10.584 0.7864
10.585 0.7865
10.585 0.7866
10.586 0.7867
10.586 0.7868
10.587 0.7869
10.588 0.787
10.588 0.7871
10.588 0.7872
10.589 0.7873
10.589 0.7874
10.591 0.7875
10.593 0.7876
10.593 0.7877
10.593 0.7878
10.594 0.7879
10.594 0.788
10.595 0.7881
10.595 0.7882
10.596 0.7883
10.596 0.7884
10.596 0.7885
10.596 0.7886
10.597 0.7887
10.598 0.7888
10.598 0.7889
10.598 0.789
10.601 0.7891
10.601 0.7892
10.602 0.7893
10.602 0.7894
10.602 0.7895
10.602 0.7896
10.603 0.7897
10.604 0.7898
10.606 0.7899
10.608 0.79
10.609 0.7901
10.61 0.7902
10.61 0.7903
10.612 0.7904
10.612 0.7905
10.613 0.7906
10.613 0.7907
10.616 0.7908
10.616 0.7909
10.618 0.791
10.619 0.7911
10.62 0.7912
10.62 0.7913
10.622 0.7914
10.623 0.7915
10.623 0.7916
10.626 0.7917
10.629 0.7918
10.631 0.7919
10.631 0.792
10.632 0.7921
10.634 0.7922
10.635 0.7923
10.635 0.7924
10.636 0.7925
10.636 0.7926
10.637 0.7927
10.637 0.7928
10.64 0.7929
10.641 0.793
10.642 0.7931
10.642 0.7932
10.643 0.7933
10.644 0.7934
10.644 0.7935
10.644 0.7936
10.644 0.7937
10.646 0.7938
10.646 0.7939
10.648 0.794
10.648 0.7941
10.649 0.7942
10.649 0.7943
10.65 0.7944
10.652 0.7945
10.653 0.7946
10.653 0.7947
10.653 0.7948
10.656 0.7949
10.656 0.795
10.657 0.7951
10.657 0.7952
10.659 0.7953
10.659 0.7954
10.66 0.7955
10.66 0.7956
10.66 0.7957
10.662 0.7958
10.662 0.7959
10.662 0.796
10.663 0.7961
10.665 0.7962
10.666 0.7963
10.667 0.7964
10.667 0.7965
10.669 0.7966
10.671 0.7967
10.673 0.7968
10.673 0.7969
10.673 0.797
10.674 0.7971
10.676 0.7972
10.677 0.7973
10.678 0.7974
10.678 0.7975
10.678 0.7976
10.678 0.7977
10.68 0.7978
10.681 0.7979
10.681 0.798
10.681 0.7981
10.681 0.7982
10.682 0.7983
10.683 0.7984
10.683 0.7985
10.684 0.7986
10.685 0.7987
10.685 0.7988
10.687 0.7989
10.687 0.799
10.688 0.7991
10.688 0.7992
10.689 0.7993
10.689 0.7994
10.689 0.7995
10.69 0.7996
10.69 0.7997
10.691 0.7998
10.692 0.7999
10.692 0.8
10.692 0.8001
10.692 0.8002
10.693 0.8003
10.693 0.8004
10.693 0.8005
10.695 0.8006
10.695 0.8007
10.696 0.8008
10.698 0.8009
10.698 0.801
10.699 0.8011
10.7 0.8012
10.7 0.8013
10.701 0.8014
10.702 0.8015
10.702 0.8016
10.703 0.8017
10.704 0.8018
10.704 0.8019
10.704 0.802
10.706 0.8021
10.706 0.8022
10.706 0.8023
10.706 0.8024
10.706 0.8025
10.707 0.8026
10.708 0.8027
10.708 0.8028
10.709 0.8029
10.709 0.803
10.709 0.8031
10.712 0.8032
10.712 0.8033
10.714 0.8034
10.714 0.8035
10.715 0.8036
10.716 0.8037
10.717 0.8038
10.717 0.8039
10.718 0.804
10.72 0.8041
10.721 0.8042
10.721 0.8043
10.721 0.8044
10.725 0.8045
10.725 0.8046
10.726 0.8047
10.726 0.8048
10.726 0.8049
10.726 0.805
10.727 0.8051
10.727 0.8052
10.728 0.8053
10.728 0.8054
10.728 0.8055
10.729 0.8056
10.729 0.8057
10.73 0.8058
10.73 0.8059
10.73 0.806
10.731 0.8061
10.733 0.8062
10.734 0.8063
10.734 0.8064
10.734 0.8065
10.735 0.8066
10.735 0.8067
10.735 0.8068
10.736 0.8069
10.736 0.807
10.737 0.8071
10.738 0.8072
10.74 0.8073
10.74 0.8074
10.74 0.8075
10.743 0.8076
10.743 0.8077
10.744 0.8078
10.744 0.8079
10.746 0.808
10.746 0.8081
10.746 0.8082
10.748 0.8083
10.748 0.8084
10.749 0.8085
10.75 0.8086
10.751 0.8087
10.751 0.8088
10.753 0.8089
10.753 0.809
10.756 0.8091
10.756 0.8092
10.756 0.8093
10.756 0.8094
10.758 0.8095
10.758 0.8096
10.758 0.8097
10.759 0.8098
10.759 0.8099
10.759 0.81
10.76 0.8101
10.761 0.8102
10.762 0.8103
10.763 0.8104
10.763 0.8105
10.764 0.8106
10.764 0.8107
10.764 0.8108
10.764 0.8109
10.765 0.811
10.765 0.8111
10.765 0.8112
10.766 0.8113
10.766 0.8114
10.767 0.8115
10.767 0.8116
10.768 0.8117
10.768 0.8118
10.769 0.8119
10.769 0.812
10.77 0.8121
10.771 0.8122
10.772 0.8123
10.772 0.8124
10.773 0.8125
10.773 0.8126
10.774 0.8127
10.774 0.8128
10.774 0.8129
10.774 0.813
10.775 0.8131
10.775 0.8132
10.776 0.8133
10.776 0.8134
10.777 0.8135
10.777 0.8136
10.777 0.8137
10.778 0.8138
10.778 0.8139
10.778 0.814
10.778 0.8141
10.779 0.8142
10.779 0.8143
10.78 0.8144
10.78 0.8145
10.78 0.8146
10.781 0.8147
10.782 0.8148
10.782 0.8149
10.782 0.815
10.782 0.8151
10.783 0.8152
10.783 0.8153
10.785 0.8154
10.785 0.8155
10.786 0.8156
10.789 0.8157
10.789 0.8158
10.789 0.8159
10.789 0.816
10.79 0.8161
10.791 0.8162
10.792 0.8163
10.792 0.8164
10.792 0.8165
10.792 0.8166
10.792 0.8167
10.793 0.8168
10.794 0.8169
10.794 0.817
10.795 0.8171
10.795 0.8172
10.795 0.8173
10.796 0.8174
10.796 0.8175
10.797 0.8176
10.797 0.8177
10.797 0.8178
10.798 0.8179
10.798 0.818
10.798 0.8181
10.798 0.8182
10.799 0.8183
10.799 0.8184
10.799 0.8185
10.8 0.8186
10.8 0.8187
10.8 0.8188
10.801 0.8189
10.801 0.819
10.803 0.8191
10.804 0.8192
10.804 0.8193
10.804 0.8194
10.805 0.8195
10.806 0.8196
10.806 0.8197
10.806 0.8198
10.807 0.8199
10.808 0.82
10.808 0.8201
10.809 0.8202
10.809 0.8203
10.81 0.8204
10.811 0.8205
10.812 0.8206
10.812 0.8207
10.813 0.8208
10.813 0.8209
10.814 0.821
10.814 0.8211
10.817 0.8212
10.818 0.8213
10.818 0.8214
10.818 0.8215
10.819 0.8216
10.819 0.8217
10.821 0.8218
10.821 0.8219
10.821 0.822
10.822 0.8221
10.825 0.8222
10.825 0.8223
10.825 0.8224
10.827 0.8225
10.827 0.8226
10.827 0.8227
10.828 0.8228
10.83 0.8229
10.83 0.823
10.83 0.8231
10.831 0.8232
10.831 0.8233
10.832 0.8234
10.832 0.8235
10.832 0.8236
10.832 0.8237
10.833 0.8238
10.833 0.8239
10.833 0.824
10.834 0.8241
10.834 0.8242
10.835 0.8243
10.835 0.8244
10.835 0.8245
10.836 0.8246
10.836 0.8247
10.837 0.8248
10.841 0.8249
10.841 0.825
10.842 0.8251
10.844 0.8252
10.844 0.8253
10.845 0.8254
10.846 0.8255
10.846 0.8256
10.846 0.8257
10.846 0.8258
10.847 0.8259
10.847 0.826
10.847 0.8261
10.847 0.8262
10.848 0.8263
10.848 0.8264
10.848 0.8265
10.848 0.8266
10.849 0.8267
10.85 0.8268
10.851 0.8269
10.852 0.827
10.853 0.8271
10.853 0.8272
10.853 0.8273
10.853 0.8274
10.853 0.8275
10.856 0.8276
10.856 0.8277
10.857 0.8278
10.857 0.8279
10.858 0.828
10.86 0.8281
10.86 0.8282
10.86 0.8283
10.861 0.8284
10.861 0.8285
10.861 0.8286
10.862 0.8287
10.862 0.8288
10.863 0.8289
10.865 0.829
10.866 0.8291
10.867 0.8292
10.867 0.8293
10.867 0.8294
10.867 0.8295
10.868 0.8296
10.868 0.8297
10.868 0.8298
10.868 0.8299
10.868 0.83
10.869 0.8301
10.87 0.8302
10.871 0.8303
10.871 0.8304
10.872 0.8305
10.877 0.8306
10.877 0.8307
10.878 0.8308
10.879 0.8309
10.879 0.831
10.88 0.8311
10.88 0.8312
10.88 0.8313
10.88 0.8314
10.883 0.8315
10.884 0.8316
10.884 0.8317
10.884 0.8318
10.885 0.8319
10.885 0.832
10.885 0.8321
10.886 0.8322
10.886 0.8323
10.886 0.8324
10.887 0.8325
10.888 0.8326
10.888 0.8327
10.89 0.8328
10.891 0.8329
10.892 0.833
10.893 0.8331
10.893 0.8332
10.893 0.8333
10.894 0.8334
10.894 0.8335
10.895 0.8336
10.896 0.8337
10.896 0.8338
10.896 0.8339
10.899 0.834
10.9 0.8341
10.902 0.8342
10.902 0.8343
10.903 0.8344
10.905 0.8345
10.906 0.8346
10.906 0.8347
10.907 0.8348
10.907 0.8349
10.908 0.835
10.908 0.8351
10.908 0.8352
10.909 0.8353
10.909 0.8354
10.91 0.8355
10.91 0.8356
10.91 0.8357
10.911 0.8358
10.911 0.8359
10.911 0.836
10.912 0.8361
10.913 0.8362
10.913 0.8363
10.914 0.8364
10.914 0.8365
10.914 0.8366
10.914 0.8367
10.915 0.8368
10.916 0.8369
10.917 0.837
10.917 0.8371
10.918 0.8372
10.919 0.8373
10.92 0.8374
10.92 0.8375
10.921 0.8376
10.923 0.8377
10.924 0.8378
10.924 0.8379
10.924 0.838
10.926 0.8381
10.926 0.8382
10.926 0.8383
10.927 0.8384
10.928 0.8385
10.929 0.8386
10.929 0.8387
10.931 0.8388
10.931 0.8389
10.932 0.839
10.932 0.8391
10.934 0.8392
10.934 0.8393
10.935 0.8394
10.936 0.8395
10.936 0.8396
10.936 0.8397
10.936 0.8398
10.937 0.8399
10.938 0.84
10.94 0.8401
10.941 0.8402
10.941 0.8403
10.941 0.8404
10.942 0.8405
10.943 0.8406
10.943 0.8407
10.943 0.8408
10.944 0.8409
10.945 0.841
10.945 0.8411
10.945 0.8412
10.946 0.8413
10.946 0.8414
10.947 0.8415
10.947 0.8416
10.948 0.8417
10.948 0.8418
10.948 0.8419
10.948 0.842
10.949 0.8421
10.949 0.8422
10.95 0.8423
10.951 0.8424
10.952 0.8425
10.953 0.8426
10.954 0.8427
10.954 0.8428
10.954 0.8429
10.955 0.843
10.955 0.8431
10.955 0.8432
10.955 0.8433
10.956 0.8434
10.956 0.8435
10.957 0.8436
10.958 0.8437
10.958 0.8438
10.959 0.8439
10.959 0.844
10.959 0.8441
10.961 0.8442
10.962 0.8443
10.963 0.8444
10.964 0.8445
10.964 0.8446
10.965 0.8447
10.966 0.8448
10.966 0.8449
10.966 0.845
10.967 0.8451
10.968 0.8452
10.969 0.8453
10.969 0.8454
10.969 0.8455
10.969 0.8456
10.97 0.8457
10.971 0.8458
10.971 0.8459
10.972 0.846
10.972 0.8461
10.972 0.8462
10.972 0.8463
10.973 0.8464
10.973 0.8465
10.975 0.8466
10.976 0.8467
10.976 0.8468
10.979 0.8469
10.98 0.847
10.98 0.8471
10.981 0.8472
10.981 0.8473
10.982 0.8474
10.983 0.8475
10.983 0.8476
10.983 0.8477
10.984 0.8478
10.984 0.8479
10.984 0.848
10.985 0.8481
10.985 0.8482
10.985 0.8483
10.985 0.8484
10.986 0.8485
10.987 0.8486
10.988 0.8487
10.988 0.8488
10.989 0.8489
10.989 0.849
10.989 0.8491
10.991 0.8492
10.993 0.8493
10.995 0.8494
10.995 0.8495
10.995 0.8496
10.996 0.8497
10.996 0.8498
10.997 0.8499
10.998 0.85
10.998 0.8501
10.998 0.8502
10.999 0.8503
10.999 0.8504
10.999 0.8505
11 0.8506
11.001 0.8507
11.002 0.8508
11.002 0.8509
11.003 0.851
11.004 0.8511
11.005 0.8512
11.005 0.8513
11.006 0.8514
11.006 0.8515
11.007 0.8516
11.008 0.8517
11.008 0.8518
11.008 0.8519
11.009 0.852
11.009 0.8521
11.009 0.8522
11.009 0.8523
11.009 0.8524
11.01 0.8525
11.011 0.8526
11.011 0.8527
11.013 0.8528
11.013 0.8529
11.014 0.853
11.016 0.8531
11.016 0.8532
11.016 0.8533
11.017 0.8534
11.017 0.8535
11.017 0.8536
11.02 0.8537
11.023 0.8538
11.023 0.8539
11.023 0.854
11.024 0.8541
11.024 0.8542
11.026 0.8543
11.028 0.8544
11.028 0.8545
11.028 0.8546
11.028 0.8547
11.028 0.8548
11.029 0.8549
11.03 0.855
11.03 0.8551
11.03 0.8552
11.03 0.8553
11.031 0.8554
11.031 0.8555
11.032 0.8556
11.032 0.8557
11.032 0.8558
11.033 0.8559
11.034 0.856
11.035 0.8561
11.035 0.8562
11.036 0.8563
11.036 0.8564
11.036 0.8565
11.037 0.8566
11.037 0.8567
11.037 0.8568
11.04 0.8569
11.04 0.857
11.04 0.8571
11.041 0.8572
11.042 0.8573
11.042 0.8574
11.043 0.8575
11.044 0.8576
11.045 0.8577
11.046 0.8578
11.046 0.8579
11.046 0.858
11.047 0.8581
11.047 0.8582
11.047 0.8583
11.048 0.8584
11.048 0.8585
11.049 0.8586
11.05 0.8587
11.05 0.8588
11.051 0.8589
11.051 0.859
11.052 0.8591
11.053 0.8592
11.053 0.8593
11.053 0.8594
11.054 0.8595
11.054 0.8596
11.054 0.8597
11.055 0.8598
11.055 0.8599
11.055 0.86
11.055 0.8601
11.056 0.8602
11.057 0.8603
11.057 0.8604
11.057 0.8605
11.058 0.8606
11.058 0.8607
11.058 0.8608
11.059 0.8609
11.06 0.861
11.06 0.8611
11.061 0.8612
11.061 0.8613
11.062 0.8614
11.062 0.8615
11.063 0.8616
11.063 0.8617
11.064 0.8618
11.064 0.8619
11.064 0.862
11.066 0.8621
11.066 0.8622
11.07 0.8623
11.07 0.8624
11.071 0.8625
11.072 0.8626
11.073 0.8627
11.074 0.8628
11.075 0.8629
11.075 0.863
11.076 0.8631
11.077 0.8632
11.078 0.8633
11.079 0.8634
11.08 0.8635
11.08 0.8636
11.081 0.8637
11.081 0.8638
11.081 0.8639
11.082 0.864
11.082 0.8641
11.083 0.8642
11.083 0.8643
11.084 0.8644
11.084 0.8645
11.085 0.8646
11.085 0.8647
11.085 0.8648
11.085 0.8649
11.085 0.865
11.085 0.8651
11.085 0.8652
11.085 0.8653
12.656 0.8654
12.86 0.8655
12.864 0.8656
12.91 0.8657
13.219 0.8658
13.241 0.8659
13.276 0.866
13.322 0.8661
13.393 0.8662
13.567 0.8663
13.628 0.8664
13.638 0.8665
13.67 0.8666
13.684 0.8667
13.76 0.8668
13.765 0.8669
13.773 0.867
13.787 0.8671
13.795 0.8672
13.838 0.8673
13.862 0.8674
13.951 0.8675
14.008 0.8676
14.062 0.8677
14.092 0.8678
14.101 0.8679
14.107 0.868
14.11 0.8681
14.143 0.8682
14.183 0.8683
14.195 0.8684
14.244 0.8685
14.264 0.8686
14.274 0.8687
14.278 0.8688
14.279 0.8689
14.287 0.869
14.295 0.8691
14.307 0.8692
14.311 0.8693
14.315 0.8694
14.319 0.8695
14.324 0.8696
14.349 0.8697
14.351 0.8698
14.371 0.8699
14.375 0.87
14.379 0.8701
14.403 0.8702
14.447 0.8703
14.448 0.8704
14.457 0.8705
14.472 0.8706
14.516 0.8707
14.518 0.8708
14.53 0.8709
14.539 0.871
14.545 0.8711
14.547 0.8712
14.551 0.8713
14.569 0.8714
14.585 0.8715
14.593 0.8716
14.597 0.8717
14.6 0.8718
14.603 0.8719
14.603 0.872
14.616 0.8721
14.618 0.8722
14.646 0.8723
14.658 0.8724
14.659 0.8725
14.679 0.8726
14.682 0.8727
14.683 0.8728
14.7 0.8729
14.707 0.873
14.729 0.8731
14.738 0.8732
14.742 0.8733
14.746 0.8734
14.747 0.8735
14.763 0.8736
14.765 0.8737
14.767 0.8738
14.791 0.8739
14.798 0.874
14.836 0.8741
14.836 0.8742
14.846 0.8743
14.851 0.8744
14.854 0.8745
14.873 0.8746
14.888 0.8747
14.891 0.8748
14.894 0.8749
14.931 0.875
14.935 0.8751
14.948 0.8752
14.948 0.8753
14.951 0.8754
14.952 0.8755
14.96 0.8756
14.971 0.8757
14.974 0.8758
14.99 0.8759
14.995 0.876
15.001 0.8761
15.003 0.8762
15.012 0.8763
15.016 0.8764
15.032 0.8765
15.045 0.8766
15.054 0.8767
15.057 0.8768
15.073 0.8769
15.073 0.877
15.079 0.8771
15.103 0.8772
15.107 0.8773
15.133 0.8774
15.137 0.8775
15.14 0.8776
15.158 0.8777
15.159 0.8778
15.161 0.8779
15.167 0.878
15.178 0.8781
15.184 0.8782
15.184 0.8783
15.189 0.8784
15.214 0.8785
15.229 0.8786
15.233 0.8787
15.236 0.8788
15.254 0.8789
15.257 0.879
15.266 0.8791
15.271 0.8792
15.275 0.8793
15.278 0.8794
15.279 0.8795
15.279 0.8796
15.291 0.8797
15.292 0.8798
15.327 0.8799
15.329 0.88
15.349 0.8801
15.357 0.8802
15.358 0.8803
15.364 0.8804
15.368 0.8805
15.372 0.8806
15.376 0.8807
15.399 0.8808
15.407 0.8809
15.409 0.881
15.41 0.8811
15.415 0.8812
15.422 0.8813
15.425 0.8814
15.427 0.8815
15.428 0.8816
15.431 0.8817
15.433 0.8818
15.441 0.8819
15.447 0.882
15.449 0.8821
15.453 0.8822
15.464 0.8823
15.468 0.8824
15.474 0.8825
15.476 0.8826
15.478 0.8827
15.482 0.8828
15.492 0.8829
15.494 0.883
15.494 0.8831
15.495 0.8832
15.511 0.8833
15.522 0.8834
15.524 0.8835
15.525 0.8836
15.534 0.8837
15.535 0.8838
15.548 0.8839
15.551 0.884
15.552 0.8841
15.554 0.8842
15.555 0.8843
15.561 0.8844
15.568 0.8845
15.575 0.8846
15.582 0.8847
15.583 0.8848
15.592 0.8849
15.604 0.885
15.605 0.8851
15.608 0.8852
15.608 0.8853
15.628 0.8854
15.629 0.8855
15.631 0.8856
15.633 0.8857
15.635 0.8858
15.636 0.8859
15.645 0.886
15.647 0.8861
15.647 0.8862
15.648 0.8863
15.653 0.8864
15.654 0.8865
15.656 0.8866
15.656 0.8867
15.662 0.8868
15.668 0.8869
15.67 0.887
15.67 0.8871
15.673 0.8872
15.685 0.8873
15.691 0.8874
15.692 0.8875
15.693 0.8876
15.701 0.8877
15.705 0.8878
15.711 0.8879
15.723 0.888
15.726 0.8881
15.726 0.8882
15.729 0.8883
15.737 0.8884
15.745 0.8885
15.756 0.8886
15.767 0.8887
15.772 0.8888
15.776 0.8889
15.776 0.889
15.785 0.8891
15.787 0.8892
15.789 0.8893
15.8 0.8894
15.809 0.8895
15.81 0.8896
15.811 0.8897
15.817 0.8898
15.819 0.8899
15.823 0.89
15.823 0.8901
15.824 0.8902
15.828 0.8903
15.833 0.8904
15.836 0.8905
15.836 0.8906
15.838 0.8907
15.841 0.8908
15.842 0.8909
15.846 0.891
15.851 0.8911
15.852 0.8912
15.863 0.8913
15.863 0.8914
15.877 0.8915
15.88 0.8916
15.88 0.8917
15.882 0.8918
15.883 0.8919
15.89 0.892
15.895 0.8921
15.907 0.8922
15.909 0.8923
15.914 0.8924
15.915 0.8925
15.915 0.8926
15.918 0.8927
15.919 0.8928
15.92 0.8929
15.93 0.893
15.931 0.8931
15.933 0.8932
15.947 0.8933
15.965 0.8934
15.975 0.8935
15.977 0.8936
15.989 0.8937
15.995 0.8938
15.998 0.8939
16.008 0.894
16.011 0.8941
16.011 0.8942
16.016 0.8943
16.023 0.8944
16.024 0.8945
16.028 0.8946
16.028 0.8947
16.028 0.8948
16.035 0.8949
16.038 0.895
16.051 0.8951
16.055 0.8952
16.056 0.8953
16.056 0.8954
16.063 0.8955
16.065 0.8956
16.066 0.8957
16.066 0.8958
16.069 0.8959
16.08 0.896
16.085 0.8961
16.086 0.8962
16.087 0.8963
16.089 0.8964
16.09 0.8965
16.093 0.8966
16.098 0.8967
16.101 0.8968
16.105 0.8969
16.105 0.897
16.108 0.8971
16.111 0.8972
16.124 0.8973
16.125 0.8974
16.128 0.8975
16.132 0.8976
16.133 0.8977
16.145 0.8978
16.146 0.8979
16.148 0.898
16.151 0.8981
16.154 0.8982
16.161 0.8983
16.162 0.8984
16.165 0.8985
16.18 0.8986
16.185 0.8987
16.19 0.8988
16.195 0.8989
16.2 0.899
16.202 0.8991
16.203 0.8992
16.205 0.8993
16.208 0.8994
16.215 0.8995
16.218 0.8996
16.22 0.8997
16.228 0.8998
16.232 0.8999
16.244 0.9
16.247 0.9001
16.248 0.9002
16.253 0.9003
16.266 0.9004
16.269 0.9005
16.271 0.9006
16.274 0.9007
16.276 0.9008
16.28 0.9009
16.282 0.901
16.288 0.9011
16.291 0.9012
16.295 0.9013
16.298 0.9014
16.299 0.9015
16.303 0.9016
16.316 0.9017
16.323 0.9018
16.325 0.9019
16.326 0.902
16.327 0.9021
16.328 0.9022
16.333 0.9023
16.334 0.9024
16.34 0.9025
16.341 0.9026
16.345 0.9027
16.35 0.9028
16.363 0.9029
16.365 0.903
16.366 0.9031
16.371 0.9032
16.371 0.9033
16.382 0.9034
16.383 0.9035
16.394 0.9036
16.402 0.9037
16.407 0.9038
16.423 0.9039
16.425 0.904
16.433 0.9041
16.434 0.9042
16.436 0.9043
16.442 0.9044
16.445 0.9045
16.456 0.9046
16.471 0.9047
16.474 0.9048
16.474 0.9049
16.49 0.905
16.492 0.9051
16.501 0.9052
16.504 0.9053
16.504 0.9054
16.507 0.9055
16.508 0.9056
16.51 0.9057
16.511 0.9058
16.528 0.9059
16.532 0.906
16.536 0.9061
16.551 0.9062
16.558 0.9063
16.573 0.9064
16.573 0.9065
16.583 0.9066
16.602 0.9067
16.611 0.9068
16.621 0.9069
16.625 0.907
16.628 0.9071
16.636 0.9072
16.644 0.9073
16.853 0.9074
16.968 0.9075
17.276 0.9076
17.401 0.9077
17.407 0.9078
17.498 0.9079
17.734 0.908
17.882 0.9081
17.969 0.9082
17.986 0.9083
18.045 0.9084
18.099 0.9085
18.136 0.9086
18.141 0.9087
18.186 0.9088
18.283 0.9089
18.286 0.909
18.287 0.9091
18.3 0.9092
18.357 0.9093
18.358 0.9094
18.418 0.9095
18.427 0.9096
18.485 0.9097
18.496 0.9098
18.509 0.9099
18.517 0.91
18.539 0.9101
18.561 0.9102
18.575 0.9103
18.659 0.9104
18.664 0.9105
18.668 0.9106
18.676 0.9107
18.682 0.9108
18.687 0.9109
18.689 0.911
18.693 0.9111
18.716 0.9112
18.723 0.9113
18.741 0.9114
18.782 0.9115
18.804 0.9116
18.823 0.9117
18.824 0.9118
18.855 0.9119
18.856 0.912
18.868 0.9121
18.87 0.9122
18.872 0.9123
18.902 0.9124
18.918 0.9125
18.926 0.9126
18.93 0.9127
18.964 0.9128
18.965 0.9129
18.991 0.913
19.017 0.9131
19.023 0.9132
19.036 0.9133
19.038 0.9134
19.046 0.9135
19.054 0.9136
19.09 0.9137
19.103 0.9138
19.109 0.9139
19.118 0.914
19.144 0.9141
19.171 0.9142
19.177 0.9143
19.192 0.9144
19.206 0.9145
19.243 0.9146
19.271 0.9147
19.308 0.9148
19.38 0.9149
19.381 0.915
19.392 0.9151
19.408 0.9152
19.429 0.9153
19.438 0.9154
19.448 0.9155
19.473 0.9156
19.514 0.9157
19.518 0.9158
19.532 0.9159
19.538 0.916
19.545 0.9161
19.576 0.9162
19.585 0.9163
19.611 0.9164
19.637 0.9165
19.649 0.9166
19.651 0.9167
19.66 0.9168
19.666 0.9169
19.676 0.917
19.68 0.9171
19.693 0.9172
19.695 0.9173
19.71 0.9174
19.711 0.9175
19.719 0.9176
19.753 0.9177
19.755 0.9178
19.768 0.9179
19.774 0.918
19.775 0.9181
19.779 0.9182
19.784 0.9183
19.8 0.9184
19.831 0.9185
19.843 0.9186
19.843 0.9187
19.86 0.9188
19.862 0.9189
19.882 0.919
19.908 0.9191
19.982 0.9192
19.986 0.9193
20.004 0.9194
20.024 0.9195
20.035 0.9196
20.051 0.9197
20.054 0.9198
20.061 0.9199
20.067 0.92
20.099 0.9201
20.117 0.9202
20.161 0.9203
20.182 0.9204
20.186 0.9205
20.201 0.9206
20.216 0.9207
20.229 0.9208
20.238 0.9209
20.24 0.921
20.245 0.9211
20.247 0.9212
20.251 0.9213
20.253 0.9214
20.261 0.9215
20.263 0.9216
20.276 0.9217
20.287 0.9218
20.295 0.9219
20.305 0.922
20.323 0.9221
20.351 0.9222
20.351 0.9223
20.358 0.9224
20.386 0.9225
20.394 0.9226
20.412 0.9227
20.418 0.9228
20.443 0.9229
20.465 0.923
20.476 0.9231
20.484 0.9232
20.506 0.9233
20.506 0.9234
20.525 0.9235
20.526 0.9236
20.544 0.9237
20.561 0.9238
20.562 0.9239
20.568 0.924
20.595 0.9241
20.597 0.9242
20.61 0.9243
20.617 0.9244
20.627 0.9245
20.629 0.9246
20.631 0.9247
20.647 0.9248
20.657 0.9249
20.664 0.925
20.664 0.9251
20.68 0.9252
20.689 0.9253
20.694 0.9254
20.697 0.9255
20.755 0.9256
20.767 0.9257
20.77 0.9258
20.774 0.9259
20.786 0.926
20.806 0.9261
20.808 0.9262
20.809 0.9263
20.831 0.9264
20.833 0.9265
20.86 0.9266
20.866 0.9267
20.91 0.9268
20.931 0.9269
20.935 0.927
20.957 0.9271
20.995 0.9272
21.039 0.9273
21.061 0.9274
21.07 0.9275
21.089 0.9276
21.09 0.9277
21.092 0.9278
21.097 0.9279
21.097 0.928
21.104 0.9281
21.123 0.9282
21.141 0.9283
21.149 0.9284
21.154 0.9285
21.156 0.9286
21.165 0.9287
21.167 0.9288
21.173 0.9289
21.192 0.929
21.225 0.9291
21.225 0.9292
21.243 0.9293
21.262 0.9294
21.273 0.9295
21.278 0.9296
21.324 0.9297
21.334 0.9298
21.344 0.9299
21.361 0.93
21.38 0.9301
21.386 0.9302
21.392 0.9303
21.414 0.9304
21.424 0.9305
21.429 0.9306
21.47 0.9307
21.472 0.9308
21.486 0.9309
21.499 0.931
21.546 0.9311
21.551 0.9312
21.552 0.9313
21.57 0.9314
21.57 0.9315
21.58 0.9316
21.629 0.9317
21.674 0.9318
21.675 0.9319
21.716 0.932
21.726 0.9321
21.784 0.9322
21.813 0.9323
21.881 0.9324
21.914 0.9325


==> fig/eval/noQplots/0.08-BIM_imagenet_100.0.txt <==
0.0000 0.000
4.2251 0.001
4.3435 0.002
4.394 0.003
4.3995 0.004
4.4014 0.005
4.4014 0.006
4.4046 0.007
4.4113 0.008
4.4141 0.009
4.4155 0.01
4.4586 0.011
4.4742 0.012
4.4947 0.013
4.5378 0.014
4.5392 0.015
4.5567 0.016
4.5748 0.017
4.581 0.018
4.597 0.019
4.6036 0.02
4.615 0.021
4.6198 0.022
4.6199 0.023
4.6215 0.024
4.6373 0.025
4.6571 0.026
4.6572 0.027
4.6599 0.028
4.668 0.029
4.6779 0.03
4.6812 0.031
4.684 0.032
4.6957 0.033
4.7194 0.034
4.7265 0.035
4.727 0.036
4.7313 0.037
4.7314 0.038
4.7344 0.039
4.7353 0.04
4.7379 0.041
4.7404 0.042
4.7497 0.043
4.7513 0.044
4.753 0.045
4.7552 0.046
4.756 0.047
4.7562 0.048
4.7581 0.049
4.7582 0.05
4.7598 0.051
4.7603 0.052
4.7617 0.053
4.7653 0.054
4.7656 0.055
4.7658 0.056
4.7693 0.057
4.7695 0.058
4.7718 0.059
4.7786 0.06
4.7834 0.061
4.7837 0.062
4.7839 0.063
4.7844 0.064
4.7883 0.065
4.7901 0.066
4.7928 0.067
4.7937 0.068
4.794 0.069
4.797 0.07
4.8009 0.071
4.8014 0.072
4.8025 0.073
4.803 0.074
4.8031 0.075
4.8058 0.076
4.8062 0.077
4.8073 0.078
4.8078 0.079
4.8083 0.08
4.8107 0.081
4.8137 0.082
4.8139 0.083
4.8151 0.084
4.8154 0.085
4.8154 0.086
4.8174 0.087
4.8196 0.088
4.8207 0.089
4.8216 0.09
4.8218 0.091
4.822 0.092
4.8243 0.093
4.8251 0.094
4.8272 0.095
4.8276 0.096
4.8277 0.097
4.828 0.098
4.8289 0.099
4.8295 0.1
4.8297 0.101
4.8297 0.102
4.8301 0.103
4.8304 0.104
4.831 0.105
4.8313 0.106
4.832 0.107
4.8329 0.108
4.8339 0.109
4.8341 0.11
4.8343 0.111
4.8346 0.112
4.835 0.113
4.8352 0.114
4.8357 0.115
4.8357 0.116
4.8363 0.117
4.8364 0.118
4.8365 0.119
4.8367 0.12
4.8374 0.121
4.8374 0.122
4.8383 0.123
4.8384 0.124
4.8392 0.125
4.8393 0.126
4.84 0.127
4.8401 0.128
4.8413 0.129
4.8421 0.13
4.8421 0.131
4.8432 0.132
4.8434 0.133
4.8436 0.134
4.8448 0.135
4.8452 0.136
4.8452 0.137
4.8462 0.138
4.8464 0.139
4.8468 0.14
4.8469 0.141
4.8485 0.142
4.8486 0.143
4.8488 0.144
4.8491 0.145
4.8494 0.146
4.8509 0.147
4.8509 0.148
4.8511 0.149
4.8512 0.15
4.8512 0.151
4.8513 0.152
4.8513 0.153
4.8515 0.154
4.8515 0.155
4.8517 0.156
4.8519 0.157
4.852 0.158
4.8523 0.159
4.8525 0.16
4.8527 0.161
4.8532 0.162
4.8535 0.163
4.8536 0.164
4.8537 0.165
4.854 0.166
4.8543 0.167
4.8549 0.168
4.8551 0.169
4.8555 0.17
4.8557 0.171
4.8559 0.172
4.8563 0.173
4.8564 0.174
4.8564 0.175
4.8566 0.176
4.8567 0.177
4.8567 0.178
4.8572 0.179
4.8576 0.18
4.8577 0.181
4.8583 0.182
4.8585 0.183
4.8586 0.184
4.8587 0.185
4.8589 0.186
4.8592 0.187
4.8592 0.188
4.8593 0.189
4.8597 0.19
4.8599 0.191
4.8599 0.192
4.8601 0.193
4.8607 0.194
4.8607 0.195
4.8608 0.196
4.8609 0.197
4.8609 0.198
4.8612 0.199
4.8612 0.2
4.8617 0.201
4.8617 0.202
4.8618 0.203
4.862 0.204
4.8621 0.205
4.8622 0.206
4.8631 0.207
4.8633 0.208
4.8634 0.209
4.8636 0.21
4.8637 0.211
4.8639 0.212
4.8639 0.213
4.8641 0.214
4.8645 0.215
4.8649 0.216
4.8655 0.217
4.8655 0.218
4.8659 0.219
4.8664 0.22
4.8664 0.221
4.8665 0.222
4.8667 0.223
4.867 0.224
4.8678 0.225
4.8681 0.226
4.8682 0.227
4.8683 0.228
4.8684 0.229
4.8684 0.23
4.8691 0.231
4.8692 0.232
4.8693 0.233
4.8693 0.234
4.8694 0.235
4.8694 0.236
4.8695 0.237
4.8695 0.238
4.8697 0.239
4.8697 0.24
4.87 0.241
4.8704 0.242
4.8713 0.243
4.8715 0.244
4.8715 0.245
4.8716 0.246
4.8721 0.247
4.8722 0.248
4.8723 0.249
4.8723 0.25
4.8725 0.251
4.8726 0.252
4.8729 0.253
4.8729 0.254
4.873 0.255
4.8734 0.256
4.8736 0.257
4.8741 0.258
4.8741 0.259
4.8743 0.26
4.8744 0.261
4.8744 0.262
4.8745 0.263
4.8749 0.264
4.875 0.265
4.8751 0.266
4.8751 0.267
4.8754 0.268
4.8756 0.269
4.8757 0.27
4.8758 0.271
4.8758 0.272
4.8758 0.273
4.8761 0.274
4.8761 0.275
4.8763 0.276
4.8769 0.277
4.8769 0.278
4.877 0.279
4.8772 0.28
4.8774 0.281
4.8778 0.282
4.878 0.283
4.878 0.284
4.8781 0.285
4.8782 0.286
4.8783 0.287
4.8789 0.288
4.8793 0.289
4.8793 0.29
4.8794 0.291
4.8796 0.292
4.8796 0.293
4.8798 0.294
4.8804 0.295
4.8805 0.296
4.8805 0.297
4.8806 0.298
4.8806 0.299
4.8806 0.3
4.8807 0.301
4.8809 0.302
4.8812 0.303
4.8814 0.304
4.8815 0.305
4.8817 0.306
4.882 0.307
4.8821 0.308
4.8822 0.309
4.8825 0.31
4.8825 0.311
4.8827 0.312
4.8831 0.313
4.8832 0.314
4.8833 0.315
4.8833 0.316
4.8833 0.317
4.8833 0.318
4.8834 0.319
4.8837 0.32
4.8839 0.321
4.8844 0.322
4.8847 0.323
4.8847 0.324
4.8848 0.325
4.8851 0.326
4.8852 0.327
4.8853 0.328
4.8853 0.329
4.8855 0.33
4.8859 0.331
4.886 0.332
4.8862 0.333
4.8868 0.334
4.8871 0.335
4.8871 0.336
4.8872 0.337
4.8872 0.338
4.8873 0.339
4.8874 0.34
4.8878 0.341
4.888 0.342
4.8881 0.343
4.8881 0.344
4.8882 0.345
4.8882 0.346
4.8886 0.347
4.8887 0.348
4.889 0.349
4.889 0.35
4.889 0.351
4.8891 0.352
4.8895 0.353
4.8895 0.354
4.8895 0.355
4.8897 0.356
4.8898 0.357
4.8899 0.358
4.8899 0.359
4.8899 0.36
4.8901 0.361
4.8902 0.362
4.8902 0.363
4.8905 0.364
4.8906 0.365
4.8908 0.366
4.8909 0.367
4.891 0.368
4.891 0.369
4.8911 0.37
4.8911 0.371
4.8911 0.372
4.8912 0.373
4.8912 0.374
4.8913 0.375
4.8915 0.376
4.8916 0.377
4.8916 0.378
4.8916 0.379
4.8918 0.38
4.8919 0.381
4.8919 0.382
4.8922 0.383
4.8923 0.384
4.8924 0.385
4.8927 0.386
4.8928 0.387
4.8929 0.388
4.8931 0.389
4.8934 0.39
4.8937 0.391
4.8937 0.392
4.8937 0.393
4.8938 0.394
4.894 0.395
4.8944 0.396
4.8946 0.397
4.8947 0.398
4.8949 0.399
4.8951 0.4
4.8951 0.401
4.8952 0.402
4.8952 0.403
4.8954 0.404
4.8958 0.405
4.8959 0.406
4.8962 0.407
4.8962 0.408
4.8962 0.409
4.8964 0.41
4.8971 0.411
4.8972 0.412
4.8972 0.413
4.8973 0.414
4.8974 0.415
4.8974 0.416
4.8975 0.417
4.8975 0.418
4.8978 0.419
4.8981 0.42
4.8985 0.421
4.8985 0.422
4.8985 0.423
4.8988 0.424
4.8988 0.425
4.8991 0.426
4.8992 0.427
4.9001 0.428
4.9003 0.429
4.9004 0.43
4.9005 0.431
4.9008 0.432
4.901 0.433
4.9011 0.434
4.9012 0.435
4.9012 0.436
4.9014 0.437
4.9015 0.438
4.9016 0.439
4.9017 0.44
4.9018 0.441
4.9019 0.442
4.902 0.443
4.9023 0.444
4.9025 0.445
4.9025 0.446
4.9026 0.447
4.9028 0.448
4.903 0.449
4.9031 0.45
4.9032 0.451
4.9035 0.452
4.9036 0.453
4.9038 0.454
4.9041 0.455
4.9041 0.456
4.9044 0.457
4.9044 0.458
4.9045 0.459
4.9045 0.46
4.9046 0.461
4.9049 0.462
4.9049 0.463
4.9049 0.464
4.9052 0.465
4.9052 0.466
4.9054 0.467
4.9055 0.468
4.9055 0.469
4.9055 0.47
4.9055 0.471
4.9055 0.472
4.9056 0.473
4.9059 0.474
4.9061 0.475
4.9061 0.476
4.9064 0.477
4.9065 0.478
4.9066 0.479
4.9068 0.48
4.9069 0.481
4.9069 0.482
4.907 0.483
4.9071 0.484
4.9076 0.485
4.9078 0.486
4.9079 0.487
4.9081 0.488
4.9081 0.489
4.9084 0.49
4.9085 0.491
4.9085 0.492
4.9087 0.493
4.9088 0.494
4.9089 0.495
4.9091 0.496
4.9091 0.497
4.9095 0.498
4.9095 0.499
4.9097 0.5
4.9098 0.501
4.9098 0.502
4.9099 0.503
4.9102 0.504
4.9104 0.505
4.9104 0.506
4.9105 0.507
4.9105 0.508
4.9105 0.509
4.9105 0.51
4.9106 0.511
4.9106 0.512
4.9107 0.513
4.9109 0.514
4.9109 0.515
4.9111 0.516
4.9112 0.517
4.9112 0.518
4.9112 0.519
4.9113 0.52
4.9114 0.521
4.9115 0.522
4.9116 0.523
4.9117 0.524
4.9117 0.525
4.9118 0.526
4.9119 0.527
4.912 0.528
4.9121 0.529
4.9121 0.53
4.9122 0.531
4.9123 0.532
4.9123 0.533
4.9125 0.534
4.9125 0.535
4.9126 0.536
4.9127 0.537
4.9128 0.538
4.9129 0.539
4.9129 0.54
4.9131 0.541
4.9131 0.542
4.9132 0.543
4.9132 0.544
4.9135 0.545
4.914 0.546
4.914 0.547
4.9145 0.548
4.9145 0.549
4.9146 0.55
4.9146 0.551
4.9146 0.552
4.9147 0.553
4.9154 0.554
4.9155 0.555
4.9158 0.556
4.9159 0.557
4.9159 0.558
4.9159 0.559
4.9159 0.56
4.9161 0.561
4.9163 0.562
4.9165 0.563
4.917 0.564
4.917 0.565
4.9172 0.566
4.9173 0.567
4.9173 0.568
4.9174 0.569
4.9178 0.57
4.9178 0.571
4.9178 0.572
4.9182 0.573
4.9183 0.574
4.9183 0.575
4.9184 0.576
4.9184 0.577
4.9184 0.578
4.9185 0.579
4.9185 0.58
4.919 0.581
4.9191 0.582
4.9191 0.583
4.9193 0.584
4.9193 0.585
4.9198 0.586
4.9199 0.587
4.9203 0.588
4.9203 0.589
4.9207 0.59
4.9208 0.591
4.9208 0.592
4.9208 0.593
4.9208 0.594
4.9209 0.595
4.9209 0.596
4.921 0.597
4.921 0.598
4.9213 0.599
4.9218 0.6
4.9219 0.601
4.9221 0.602
4.9221 0.603
4.9224 0.604
4.9227 0.605
4.9227 0.606
4.9227 0.607
4.9227 0.608
4.9228 0.609
4.923 0.61
4.9231 0.611
4.9235 0.612
4.9239 0.613
4.924 0.614
4.9241 0.615
4.9241 0.616
4.9241 0.617
4.9241 0.618
4.9242 0.619
4.9244 0.62
4.9247 0.621
4.9253 0.622
4.9253 0.623
4.9254 0.624
4.9254 0.625
4.9254 0.626
4.9255 0.627
4.9261 0.628
4.9261 0.629
4.9262 0.63
4.9262 0.631
4.9263 0.632
4.9263 0.633
4.9263 0.634
4.9265 0.635
4.9266 0.636
4.9271 0.637
4.9272 0.638
4.9273 0.639
4.9274 0.64
4.9279 0.641
4.9279 0.642
4.928 0.643
4.9282 0.644
4.9285 0.645
4.9287 0.646
4.9287 0.647
4.9287 0.648
4.9288 0.649
4.9289 0.65
4.929 0.651
4.9291 0.652
4.9291 0.653
4.9291 0.654
4.9292 0.655
4.9293 0.656
4.9293 0.657
4.9293 0.658
4.9294 0.659
4.9295 0.66
4.9295 0.661
4.9298 0.662
4.93 0.663
4.9302 0.664
4.9302 0.665
4.9304 0.666
4.9306 0.667
4.9308 0.668
4.9308 0.669
4.931 0.67
4.9312 0.671
4.9313 0.672
4.9313 0.673
4.9315 0.674
4.9315 0.675
4.9318 0.676
4.9319 0.677
4.9319 0.678
4.9321 0.679
4.9321 0.68
4.9323 0.681
4.9324 0.682
4.9325 0.683
4.9326 0.684
4.9327 0.685
4.9328 0.686
4.9335 0.687
4.9336 0.688
4.9337 0.689
4.9337 0.69
4.9341 0.691
4.9345 0.692
4.9351 0.693
4.9352 0.694
4.9353 0.695
4.9354 0.696
4.9356 0.697
4.9356 0.698
4.9357 0.699
4.9357 0.7
4.9361 0.701
4.9361 0.702
4.9364 0.703
4.9365 0.704
4.9366 0.705
4.937 0.706
4.937 0.707
4.9372 0.708
4.9375 0.709
4.9376 0.71
4.9377 0.711
4.9377 0.712
4.9379 0.713
4.938 0.714
4.9381 0.715
4.9381 0.716
4.9382 0.717
4.9384 0.718
4.9386 0.719
4.9387 0.72
4.9392 0.721
4.9393 0.722
4.9393 0.723
4.9395 0.724
4.9397 0.725
4.9399 0.726
4.94 0.727
4.9403 0.728
4.9403 0.729
4.9407 0.73
4.9408 0.731
4.9411 0.732
4.9411 0.733
4.9414 0.734
4.9414 0.735
4.9415 0.736
4.9415 0.737
4.9417 0.738
4.9419 0.739
4.9424 0.74
4.9426 0.741
4.9428 0.742
4.9428 0.743
4.943 0.744
4.9431 0.745
4.9432 0.746
4.9433 0.747
4.9433 0.748
4.9433 0.749
4.9433 0.75
4.9433 0.751
4.9434 0.752
4.9435 0.753
4.9436 0.754
4.9436 0.755
4.9436 0.756
4.9436 0.757
4.9437 0.758
4.9438 0.759
4.9439 0.76
4.944 0.761
4.9441 0.762
4.9442 0.763
4.9447 0.764
4.9447 0.765
4.9449 0.766
4.9452 0.767
4.9455 0.768
4.9457 0.769
4.9457 0.77
4.9458 0.771
4.946 0.772
4.946 0.773
4.9461 0.774
4.9461 0.775
4.9462 0.776
4.9462 0.777
4.9467 0.778
4.947 0.779
4.9471 0.78
4.9472 0.781
4.9477 0.782
4.9478 0.783
4.9479 0.784
4.948 0.785
4.9481 0.786
4.9486 0.787
4.9486 0.788
4.949 0.789
4.9491 0.79
4.9491 0.791
4.9493 0.792
4.9493 0.793
4.9494 0.794
4.9495 0.795
4.9496 0.796
4.9496 0.797
4.9497 0.798
4.9497 0.799
4.9499 0.8
4.95 0.801
4.9501 0.802
4.9505 0.803
4.9508 0.804
4.951 0.805
4.9512 0.806
4.9515 0.807
4.9517 0.808
4.9519 0.809
4.9528 0.81
4.9529 0.811
4.9533 0.812
4.9539 0.813
4.954 0.814
4.9544 0.815
4.9544 0.816
4.9544 0.817
4.9557 0.818
4.9558 0.819
4.956 0.82
4.956 0.821
4.956 0.822
4.9562 0.823
4.9562 0.824
4.9563 0.825
4.9563 0.826
4.9567 0.827
4.9569 0.828
4.9571 0.829
4.9575 0.83
4.9577 0.831
4.958 0.832
4.9584 0.833
4.9585 0.834
4.9585 0.835
4.9586 0.836
4.9588 0.837
4.9588 0.838
4.9589 0.839
4.9589 0.84
4.9595 0.841
4.9597 0.842
4.96 0.843
4.9602 0.844
4.9602 0.845
4.9605 0.846
4.9606 0.847
4.9607 0.848
4.9612 0.849
4.9613 0.85
4.9613 0.851
4.9619 0.852
4.962 0.853
4.9625 0.854
4.9625 0.855
4.9625 0.856
4.9629 0.857
4.963 0.858
4.9632 0.859
4.9635 0.86
4.9636 0.861
4.9636 0.862
4.9643 0.863
4.9644 0.864
4.9646 0.865
4.9646 0.866
4.9647 0.867
4.9647 0.868
4.9651 0.869
4.9654 0.87
4.9655 0.871
4.9662 0.872
4.9663 0.873
4.9672 0.874
4.9672 0.875
4.9676 0.876
4.9678 0.877
4.9681 0.878
4.9683 0.879
4.9688 0.88
4.9689 0.881
4.9689 0.882
4.9694 0.883
4.9702 0.884
4.9707 0.885
4.9709 0.886
4.9715 0.887
4.9715 0.888
4.9716 0.889
4.9723 0.89
4.9726 0.891
4.9726 0.892
4.9726 0.893
4.9727 0.894
4.9728 0.895
4.9732 0.896
4.9734 0.897
4.9736 0.898
4.9743 0.899
4.975 0.9
4.975 0.901
4.9754 0.902
4.9762 0.903
4.9763 0.904
4.9764 0.905
4.9784 0.906
4.979 0.907
4.9791 0.908
4.9803 0.909
4.9814 0.91
4.9818 0.911
4.983 0.912
4.9832 0.913
4.984 0.914
4.9841 0.915
4.9841 0.916
4.9845 0.917
4.9852 0.918
4.9865 0.919
4.9865 0.92
4.9865 0.921
4.9879 0.922
4.988 0.923
4.989 0.924
4.989 0.925
4.9891 0.926
4.9897 0.927
4.9913 0.928
4.9916 0.929
4.9919 0.93
4.9926 0.931
4.9936 0.932
4.9937 0.933
4.9939 0.934
4.994 0.935
4.9948 0.936
4.9951 0.937
4.9952 0.938
4.9958 0.939
4.996 0.94
4.9966 0.941
4.9975 0.942
4.9977 0.943
4.9986 0.944
4.9986 0.945
4.9993 0.946
5.0021 0.947
5.0025 0.948
5.003 0.949
5.0031 0.95
5.004 0.951
5.0044 0.952
5.0045 0.953
5.0046 0.954
5.0048 0.955
5.005 0.956
5.0051 0.957
5.0076 0.958
5.0079 0.959
5.0081 0.96
5.0082 0.961
5.0085 0.962
5.0086 0.963
5.0099 0.964
5.0114 0.965
5.0128 0.966
5.0147 0.967
5.0153 0.968
5.0158 0.969
5.0161 0.97
5.0186 0.971
5.0205 0.972
5.0236 0.973
5.0236 0.974
5.024 0.975
5.0255 0.976
5.0258 0.977
5.0261 0.978
5.0266 0.979
5.0271 0.98
5.0319 0.981
5.0334 0.982
5.0385 0.983
5.04 0.984
5.0418 0.985
5.0442 0.986
5.0459 0.987
5.046 0.988
5.0498 0.989
5.0501 0.99
5.0545 0.991
5.0691 0.992
5.083 0.993
5.0952 0.994
5.1204 0.995
5.1222 0.996
5.1257 0.997
5.1723 0.998
7.2625 0.999
7.5431 1


==> fig/eval/noQplots/0.08-ifgsm_cifar10_100.0.txt <==
0.0000 0.0000
3.0398 0.0001
3.0398 0.0001
3.2668 0.0101
3.3166 0.0201
3.3439 0.0301
3.3658 0.0401
3.3822 0.0501
3.3971 0.0601
3.4088 0.0701
3.4189 0.0801
3.4272 0.0901
3.435 0.1001
3.4419 0.1101
3.4483 0.1201
3.4533 0.1301
3.4585 0.1401
3.4635 0.1501
3.4675 0.1601
3.4713 0.1701
3.475 0.1801
3.478 0.1901
3.4815 0.2001
3.484 0.2101
3.4871 0.2201
3.4899 0.2301
3.4926 0.2401
3.4956 0.2501
3.4977 0.2601
3.4997 0.2701
3.5021 0.2801
3.5041 0.2901
3.5061 0.3001
3.5082 0.3101
3.5103 0.3201
3.512 0.3301
3.5141 0.3401
3.5159 0.3501
3.5178 0.3601
3.5194 0.3701
3.5211 0.3801
3.5225 0.3901
3.5243 0.4001
3.5259 0.4101
3.5277 0.4201
3.529 0.4301
3.5304 0.4401
3.5319 0.4501
3.5334 0.4601
3.5347 0.4701
3.536 0.4801
3.5371 0.4901
3.5386 0.5001
3.5399 0.5101
3.5415 0.5201
3.5426 0.5301
3.5442 0.5401
3.5455 0.5501
3.5468 0.5601
3.5482 0.5701
3.5495 0.5801
3.5508 0.5901
3.5522 0.6001
3.5536 0.6101
3.5548 0.6201
3.5561 0.6301
3.5574 0.6401
3.5588 0.6501
3.5604 0.6601
3.5618 0.6701
3.5632 0.6801
3.565 0.6901
3.5666 0.7001
3.5679 0.7101
3.5694 0.7201
3.571 0.7301
3.5729 0.7401
3.5744 0.7501
3.5761 0.7601
3.5779 0.7701
3.5796 0.7801
3.5813 0.7901
3.5831 0.8001
3.5852 0.8101
3.5873 0.8201
3.5892 0.8301
3.5911 0.8401
3.5933 0.8501
3.5963 0.8601
3.5986 0.8701
3.6014 0.8801
3.6044 0.8901
3.6086 0.9001
3.6125 0.9101
3.6181 0.9201
3.6238 0.9301
3.6327 0.9401
3.6426 0.9501
3.6735 0.9601
3.8411 0.9701
3.899 0.9801
3.9498 0.9901
7.769 1


==> fig/eval/noQplots/FGSM_imagenet_20.0.txt <==
0.0000 0.000
1.4626 0.001
1.464 0.002
1.4656 0.003
1.4659 0.004
1.4688 0.005
1.4707 0.006
1.4708 0.007
1.6326 0.008
1.738 0.009
1.7485 0.01
1.7569 0.011
1.7653 0.012
1.7944 0.013
1.803 0.014
1.8216 0.015
1.8593 0.016
1.8628 0.017
1.871 0.018
1.8797 0.019
1.8828 0.02
1.9065 0.021
1.924 0.022
1.9304 0.023
1.9356 0.024
1.9401 0.025
1.9437 0.026
1.9483 0.027
1.9498 0.028
1.9512 0.029
1.9513 0.03
1.9589 0.031
1.9606 0.032
1.9617 0.033
1.962 0.034
1.9629 0.035
1.9648 0.036
1.9669 0.037
1.9673 0.038
1.9675 0.039
1.9682 0.04
1.9686 0.041
1.9702 0.042
1.9708 0.043
1.9718 0.044
1.9755 0.045
1.9764 0.046
1.9772 0.047
1.9772 0.048
1.9783 0.049
1.9783 0.05
1.981 0.051
1.9816 0.052
1.9819 0.053
1.9825 0.054
1.9826 0.055
1.9873 0.056
1.9882 0.057
1.9882 0.058
1.9887 0.059
1.9888 0.06
1.9902 0.061
1.9907 0.062
1.9923 0.063
1.9927 0.064
1.9934 0.065
1.9946 0.066
1.9966 0.067
1.9966 0.068
1.9969 0.069
1.997 0.07
1.9992 0.071
1.9996 0.072
2 0.073
2.0012 0.074
2.0012 0.075
2.0021 0.076
2.0029 0.077
2.0045 0.078
2.0047 0.079
2.005 0.08
2.0052 0.081
2.0062 0.082
2.0062 0.083
2.0063 0.084
2.0066 0.085
2.0067 0.086
2.0068 0.087
2.0068 0.088
2.0073 0.089
2.0079 0.09
2.0094 0.091
2.0095 0.092
2.0098 0.093
2.0101 0.094
2.0109 0.095
2.0112 0.096
2.0114 0.097
2.0116 0.098
2.0117 0.099
2.0118 0.1
2.0118 0.101
2.012 0.102
2.0122 0.103
2.0124 0.104
2.0126 0.105
2.0127 0.106
2.0129 0.107
2.013 0.108
2.0132 0.109
2.0133 0.11
2.0134 0.111
2.0134 0.112
2.0135 0.113
2.0136 0.114
2.0136 0.115
2.0137 0.116
2.0139 0.117
2.014 0.118
2.0141 0.119
2.0141 0.12
2.0142 0.121
2.0142 0.122
2.0143 0.123
2.0146 0.124
2.0146 0.125
2.0148 0.126
2.015 0.127
2.0152 0.128
2.0152 0.129
2.0154 0.13
2.0154 0.131
2.0157 0.132
2.0158 0.133
2.0158 0.134
2.0159 0.135
2.016 0.136
2.0163 0.137
2.0164 0.138
2.0164 0.139
2.0165 0.14
2.0167 0.141
2.0168 0.142
2.0173 0.143
2.0174 0.144
2.0175 0.145
2.0178 0.146
2.018 0.147
2.018 0.148
2.0183 0.149
2.0185 0.15
2.0188 0.151
2.0188 0.152
2.0189 0.153
2.019 0.154
2.019 0.155
2.0191 0.156
2.0192 0.157
2.0193 0.158
2.0195 0.159
2.0195 0.16
2.0195 0.161
2.0196 0.162
2.0197 0.163
2.0199 0.164
2.02 0.165
2.0201 0.166
2.0203 0.167
2.0204 0.168
2.0204 0.169
2.0205 0.17
2.0207 0.171
2.0207 0.172
2.0207 0.173
2.0209 0.174
2.0211 0.175
2.0212 0.176
2.0213 0.177
2.0215 0.178
2.0215 0.179
2.0216 0.18
2.0216 0.181
2.0216 0.182
2.0221 0.183
2.0221 0.184
2.0222 0.185
2.0224 0.186
2.0224 0.187
2.0224 0.188
2.0224 0.189
2.0227 0.19
2.0228 0.191
2.023 0.192
2.023 0.193
2.0231 0.194
2.0231 0.195
2.0231 0.196
2.0231 0.197
2.0231 0.198
2.0231 0.199
2.0232 0.2
2.0232 0.201
2.0233 0.202
2.0233 0.203
2.0234 0.204
2.0234 0.205
2.0235 0.206
2.0235 0.207
2.0235 0.208
2.0235 0.209
2.0236 0.21
2.0237 0.211
2.0237 0.212
2.0238 0.213
2.0238 0.214
2.0241 0.215
2.0241 0.216
2.0243 0.217
2.0244 0.218
2.0245 0.219
2.0245 0.22
2.0245 0.221
2.0245 0.222
2.0245 0.223
2.0245 0.224
2.0247 0.225
2.0247 0.226
2.0248 0.227
2.0248 0.228
2.0248 0.229
2.0249 0.23
2.025 0.231
2.0251 0.232
2.0252 0.233
2.0252 0.234
2.0252 0.235
2.0252 0.236
2.0253 0.237
2.0253 0.238
2.0253 0.239
2.0254 0.24
2.0255 0.241
2.0255 0.242
2.0256 0.243
2.0256 0.244
2.0256 0.245
2.0256 0.246
2.0257 0.247
2.0257 0.248
2.0257 0.249
2.0257 0.25
2.0258 0.251
2.0258 0.252
2.0258 0.253
2.0258 0.254
2.0259 0.255
2.0259 0.256
2.026 0.257
2.026 0.258
2.026 0.259
2.0261 0.26
2.0261 0.261
2.0261 0.262
2.0261 0.263
2.0261 0.264
2.0261 0.265
2.0261 0.266
2.0262 0.267
2.0262 0.268
2.0263 0.269
2.0263 0.27
2.0263 0.271
2.0264 0.272
2.0264 0.273
2.0264 0.274
2.0265 0.275
2.0265 0.276
2.0266 0.277
2.0266 0.278
2.0266 0.279
2.0266 0.28
2.0267 0.281
2.0267 0.282
2.0268 0.283
2.0268 0.284
2.0268 0.285
2.0268 0.286
2.0269 0.287
2.0269 0.288
2.0269 0.289
2.0269 0.29
2.0269 0.291
2.0269 0.292
2.027 0.293
2.027 0.294
2.027 0.295
2.027 0.296
2.027 0.297
2.0271 0.298
2.0271 0.299
2.0271 0.3
2.0271 0.301
2.0271 0.302
2.0272 0.303
2.0273 0.304
2.0273 0.305
2.0273 0.306
2.0274 0.307
2.0274 0.308
2.0274 0.309
2.0274 0.31
2.0275 0.311
2.0275 0.312
2.0275 0.313
2.0275 0.314
2.0276 0.315
2.0276 0.316
2.0276 0.317
2.0276 0.318
2.0277 0.319
2.0277 0.32
2.0277 0.321
2.0277 0.322
2.0278 0.323
2.0278 0.324
2.0278 0.325
2.0278 0.326
2.0279 0.327
2.0279 0.328
2.0279 0.329
2.0279 0.33
2.028 0.331
2.028 0.332
2.028 0.333
2.028 0.334
2.028 0.335
2.028 0.336
2.028 0.337
2.028 0.338
2.0281 0.339
2.0281 0.34
2.0281 0.341
2.0281 0.342
2.0282 0.343
2.0282 0.344
2.0282 0.345
2.0282 0.346
2.0282 0.347
2.0283 0.348
2.0283 0.349
2.0283 0.35
2.0283 0.351
2.0283 0.352
2.0283 0.353
2.0284 0.354
2.0284 0.355
2.0285 0.356
2.0285 0.357
2.0285 0.358
2.0285 0.359
2.0285 0.36
2.0285 0.361
2.0285 0.362
2.0285 0.363
2.0285 0.364
2.0285 0.365
2.0286 0.366
2.0286 0.367
2.0286 0.368
2.0286 0.369
2.0286 0.37
2.0286 0.371
2.0286 0.372
2.0287 0.373
2.0287 0.374
2.0287 0.375
2.0288 0.376
2.0288 0.377
2.0288 0.378
2.0288 0.379
2.0289 0.38
2.0289 0.381
2.0289 0.382
2.0289 0.383
2.0289 0.384
2.0289 0.385
2.029 0.386
2.029 0.387
2.0291 0.388
2.0291 0.389
2.0291 0.39
2.0291 0.391
2.0292 0.392
2.0292 0.393
2.0292 0.394
2.0292 0.395
2.0292 0.396
2.0292 0.397
2.0292 0.398
2.0292 0.399
2.0292 0.4
2.0293 0.401
2.0293 0.402
2.0293 0.403
2.0293 0.404
2.0293 0.405
2.0293 0.406
2.0293 0.407
2.0293 0.408
2.0294 0.409
2.0294 0.41
2.0294 0.411
2.0294 0.412
2.0294 0.413
2.0294 0.414
2.0294 0.415
2.0294 0.416
2.0294 0.417
2.0294 0.418
2.0294 0.419
2.0294 0.42
2.0294 0.421
2.0295 0.422
2.0295 0.423
2.0295 0.424
2.0295 0.425
2.0295 0.426
2.0295 0.427
2.0295 0.428
2.0295 0.429
2.0296 0.43
2.0296 0.431
2.0296 0.432
2.0296 0.433
2.0296 0.434
2.0296 0.435
2.0296 0.436
2.0296 0.437
2.0296 0.438
2.0296 0.439
2.0296 0.44
2.0296 0.441
2.0296 0.442
2.0296 0.443
2.0296 0.444
2.0296 0.445
2.0297 0.446
2.0297 0.447
2.0297 0.448
2.0297 0.449
2.0297 0.45
2.0297 0.451
2.0297 0.452
2.0297 0.453
2.0297 0.454
2.0297 0.455
2.0297 0.456
2.0297 0.457
2.0298 0.458
2.0298 0.459
2.0298 0.46
2.0298 0.461
2.0298 0.462
2.0298 0.463
2.0298 0.464
2.0298 0.465
2.0299 0.466
2.0299 0.467
2.0299 0.468
2.0299 0.469
2.0299 0.47
2.0299 0.471
2.0299 0.472
2.0299 0.473
2.0299 0.474
2.0299 0.475
2.0299 0.476
2.0299 0.477
2.0299 0.478
2.0299 0.479
2.0299 0.48
2.0299 0.481
2.03 0.482
2.03 0.483
2.03 0.484
2.03 0.485
2.03 0.486
2.03 0.487
2.03 0.488
2.03 0.489
2.03 0.49
2.03 0.491
2.03 0.492
2.0301 0.493
2.0301 0.494
2.0301 0.495
2.0301 0.496
2.0301 0.497
2.0301 0.498
2.0301 0.499
2.0301 0.5
2.0301 0.501
2.0301 0.502
2.0301 0.503
2.0301 0.504
2.0301 0.505
2.0301 0.506
2.0301 0.507
2.0301 0.508
2.0302 0.509
2.0302 0.51
2.0302 0.511
2.0302 0.512
2.0302 0.513
2.0302 0.514
2.0302 0.515
2.0302 0.516
2.0302 0.517
2.0302 0.518
2.0302 0.519
2.0302 0.52
2.0302 0.521
2.0302 0.522
2.0302 0.523
2.0303 0.524
2.0303 0.525
2.0303 0.526
2.0303 0.527
2.0303 0.528
2.0303 0.529
2.0303 0.53
2.0303 0.531
2.0303 0.532
2.0303 0.533
2.0303 0.534
2.0303 0.535
2.0303 0.536
2.0303 0.537
2.0303 0.538
2.0303 0.539
2.0303 0.54
2.0303 0.541
2.0303 0.542
2.0303 0.543
2.0303 0.544
2.0303 0.545
2.0304 0.546
2.0304 0.547
2.0304 0.548
2.0304 0.549
2.0304 0.55
2.0304 0.551
2.0304 0.552
2.0304 0.553
2.0304 0.554
2.0304 0.555
2.0304 0.556
2.0304 0.557
2.0304 0.558
2.0304 0.559
2.0304 0.56
2.0304 0.561
2.0304 0.562
2.0305 0.563
2.0305 0.564
2.0305 0.565
2.0305 0.566
2.0305 0.567
2.0305 0.568
2.0305 0.569
2.0305 0.57
2.0305 0.571
2.0305 0.572
2.0305 0.573
2.0305 0.574
2.0305 0.575
2.0305 0.576
2.0305 0.577
2.0305 0.578
2.0306 0.579
2.0306 0.58
2.0306 0.581
2.0306 0.582
2.0306 0.583
2.0306 0.584
2.0306 0.585
2.0306 0.586
2.0306 0.587
2.0306 0.588
2.0306 0.589
2.0306 0.59
2.0306 0.591
2.0306 0.592
2.0306 0.593
2.0306 0.594
2.0306 0.595
2.0306 0.596
2.0307 0.597
2.0307 0.598
2.0307 0.599
2.0307 0.6
2.0307 0.601
2.0307 0.602
2.0307 0.603
2.0307 0.604
2.0307 0.605
2.0307 0.606
2.0307 0.607
2.0307 0.608
2.0307 0.609
2.0307 0.61
2.0307 0.611
2.0307 0.612
2.0307 0.613
2.0307 0.614
2.0307 0.615
2.0307 0.616
2.0307 0.617
2.0307 0.618
2.0307 0.619
2.0307 0.62
2.0307 0.621
2.0307 0.622
2.0307 0.623
2.0307 0.624
2.0307 0.625
2.0307 0.626
2.0307 0.627
2.0308 0.628
2.0308 0.629
2.0308 0.63
2.0308 0.631
2.0308 0.632
2.0308 0.633
2.0308 0.634
2.0308 0.635
2.0308 0.636
2.0308 0.637
2.0308 0.638
2.0308 0.639
2.0308 0.64
2.0308 0.641
2.0308 0.642
2.0308 0.643
2.0308 0.644
2.0308 0.645
2.0308 0.646
2.0308 0.647
2.0308 0.648
2.0308 0.649
2.0308 0.65
2.0308 0.651
2.0308 0.652
2.0308 0.653
2.0308 0.654
2.0308 0.655
2.0308 0.656
2.0308 0.657
2.0308 0.658
2.0308 0.659
2.0308 0.66
2.0308 0.661
2.0308 0.662
2.0308 0.663
2.0308 0.664
2.0308 0.665
2.0308 0.666
2.0308 0.667
2.0308 0.668
2.0308 0.669
2.0308 0.67
2.0308 0.671
2.0308 0.672
2.0308 0.673
2.0308 0.674
2.0308 0.675
2.0309 0.676
2.0309 0.677
2.0309 0.678
2.0309 0.679
2.0309 0.68
2.0309 0.681
2.0309 0.682
2.0309 0.683
2.0309 0.684
2.0309 0.685
2.0309 0.686
2.0309 0.687
2.0309 0.688
2.0309 0.689
2.0309 0.69
2.0309 0.691
2.0309 0.692
2.0309 0.693
2.0309 0.694
2.0309 0.695
2.0309 0.696
2.0309 0.697
2.0309 0.698
2.0309 0.699
2.0309 0.7
2.0309 0.701
2.0309 0.702
2.0309 0.703
2.0309 0.704
2.0309 0.705
2.0309 0.706
2.0309 0.707
2.0309 0.708
2.0309 0.709
2.0309 0.71
2.0309 0.711
2.0309 0.712
2.0309 0.713
2.0309 0.714
2.0309 0.715
2.0309 0.716
2.0309 0.717
2.0309 0.718
2.0309 0.719
2.0309 0.72
2.0309 0.721
2.0309 0.722
2.0309 0.723
2.0309 0.724
2.0309 0.725
2.0309 0.726
2.0309 0.727
2.0309 0.728
2.0309 0.729
2.0309 0.73
2.0309 0.731
2.0309 0.732
2.0309 0.733
2.0309 0.734
2.0309 0.735
2.0309 0.736
2.0309 0.737
2.0309 0.738
2.0309 0.739
2.0309 0.74
2.0309 0.741
2.0309 0.742
2.0309 0.743
2.0309 0.744
2.0309 0.745
2.0309 0.746
2.0309 0.747
2.0309 0.748
2.0309 0.749
2.0309 0.75
2.0309 0.751
2.0309 0.752
2.0309 0.753
2.0309 0.754
5.4133 0.755
5.9131 0.756
5.9311 0.757
5.9936 0.758
5.9997 0.759
6.0248 0.76
6.0401 0.761
6.0404 0.762
6.0407 0.763
6.041 0.764
6.0505 0.765
6.0517 0.766
6.0561 0.767
6.0579 0.768
6.0637 0.769
6.0672 0.77
6.0713 0.771
6.0718 0.772
6.0728 0.773
6.0735 0.774
6.0757 0.775
6.0773 0.776
6.0774 0.777
6.0791 0.778
6.0793 0.779
6.0797 0.78
6.0841 0.781
6.0844 0.782
6.0847 0.783
6.0852 0.784
6.0855 0.785
6.087 0.786
6.0881 0.787
6.0884 0.788
6.0886 0.789
6.0894 0.79
6.0902 0.791
6.0912 0.792
6.0913 0.793
6.0913 0.794
6.0917 0.795
6.0917 0.796
6.0917 0.797
6.0918 0.798
6.0919 0.799
6.0919 0.8
6.0923 0.801
6.0925 0.802
6.0926 0.803
6.0926 0.804
6.0927 0.805
6.0927 0.806
9.6994 0.807
9.8729 0.808
9.9789 0.809
10.026 0.81
10.088 0.811
10.104 0.812
10.113 0.813
10.119 0.814
10.12 0.815
10.123 0.816
10.132 0.817
10.138 0.818
10.14 0.819
10.142 0.82
10.149 0.821
10.154 0.822
14.874 0.823
15.505 0.824
15.72 0.825
15.765 0.826
15.836 0.827
15.945 0.828
16.116 0.829
16.158 0.83
16.176 0.831
16.221 0.832
16.229 0.833
16.237 0.834
16.243 0.835
29.389 0.836
32.164 0.837
32.214 0.838
32.222 0.839
32.381 0.84
32.416 0.841
32.442 0.842
32.493 0.843
32.494 0.844
32.495 0.845
32.495 0.846


==> fig/eval/noQplots/IFGSM_imagenet_20.0.txt <==
0.0000 0.000
3.8949 0.001
3.8979 0.002
3.9019 0.003
3.9096 0.004
3.9105 0.005
3.9143 0.006
3.9172 0.007
4.0199 0.008
4.062 0.009
4.0815 0.01
4.1284 0.011
4.1354 0.012
4.1671 0.013
4.1707 0.014
4.1776 0.015
4.1811 0.016
4.1863 0.017
4.1885 0.018
4.1886 0.019
4.1892 0.02
4.2007 0.021
4.2356 0.022
4.2504 0.023
4.2522 0.024
4.2528 0.025
4.2626 0.026
4.2688 0.027
4.2699 0.028
4.273 0.029
4.2792 0.03
4.2853 0.031
4.2889 0.032
4.2985 0.033
4.303 0.034
4.3039 0.035
4.3132 0.036
4.3139 0.037
4.3177 0.038
4.3193 0.039
4.3291 0.04
4.3373 0.041
4.3391 0.042
4.3427 0.043
4.3455 0.044
4.3471 0.045
4.3499 0.046
4.3524 0.047
4.3531 0.048
4.3532 0.049
4.3541 0.05
4.3547 0.051
4.3574 0.052
4.3582 0.053
4.3585 0.054
4.3598 0.055
4.3614 0.056
4.3615 0.057
4.3626 0.058
4.3662 0.059
4.3672 0.06
4.3681 0.061
4.3682 0.062
4.3723 0.063
4.3745 0.064
4.3755 0.065
4.3805 0.066
4.381 0.067
4.3814 0.068
4.3816 0.069
4.3816 0.07
4.3822 0.071
4.3831 0.072
4.3834 0.073
4.3836 0.074
4.3837 0.075
4.387 0.076
4.3872 0.077
4.3875 0.078
4.3897 0.079
4.3898 0.08
4.3899 0.081
4.3908 0.082
4.391 0.083
4.3918 0.084
4.3927 0.085
4.3928 0.086
4.3938 0.087
4.3945 0.088
4.3946 0.089
4.3948 0.09
4.3955 0.091
4.3963 0.092
4.3963 0.093
4.3967 0.094
4.3976 0.095
4.3977 0.096
4.3978 0.097
4.3978 0.098
4.3987 0.099
4.3987 0.1
4.3989 0.101
4.3995 0.102
4.3999 0.103
4.4 0.104
4.4016 0.105
4.402 0.106
4.402 0.107
4.4027 0.108
4.4039 0.109
4.404 0.11
4.4044 0.111
4.405 0.112
4.4055 0.113
4.4056 0.114
4.4067 0.115
4.407 0.116
4.4071 0.117
4.4076 0.118
4.4078 0.119
4.4079 0.12
4.408 0.121
4.408 0.122
4.4083 0.123
4.4087 0.124
4.4087 0.125
4.4088 0.126
4.4093 0.127
4.4096 0.128
4.4099 0.129
4.4101 0.13
4.4105 0.131
4.4108 0.132
4.4109 0.133
4.4115 0.134
4.4118 0.135
4.4123 0.136
4.4125 0.137
4.4128 0.138
4.4137 0.139
4.4139 0.14
4.4143 0.141
4.4147 0.142
4.4153 0.143
4.4154 0.144
4.4155 0.145
4.4162 0.146
4.4165 0.147
4.4167 0.148
4.417 0.149
4.4173 0.15
4.4175 0.151
4.4183 0.152
4.4189 0.153
4.4189 0.154
4.4191 0.155
4.4193 0.156
4.4198 0.157
4.4199 0.158
4.42 0.159
4.42 0.16
4.4203 0.161
4.4207 0.162
4.4212 0.163
4.4215 0.164
4.4215 0.165
4.4219 0.166
4.4221 0.167
4.4226 0.168
4.423 0.169
4.4232 0.17
4.4232 0.171
4.4235 0.172
4.4235 0.173
4.4236 0.174
4.4236 0.175
4.4236 0.176
4.4236 0.177
4.4238 0.178
4.4238 0.179
4.4244 0.18
4.4248 0.181
4.425 0.182
4.4251 0.183
4.4252 0.184
4.4257 0.185
4.4262 0.186
4.4263 0.187
4.4264 0.188
4.4266 0.189
4.4268 0.19
4.427 0.191
4.4271 0.192
4.4271 0.193
4.4272 0.194
4.4273 0.195
4.4273 0.196
4.4275 0.197
4.4279 0.198
4.4279 0.199
4.4281 0.2
4.4281 0.201
4.4283 0.202
4.4287 0.203
4.4288 0.204
4.4289 0.205
4.4289 0.206
4.4289 0.207
4.4291 0.208
4.4292 0.209
4.4293 0.21
4.4294 0.211
4.4295 0.212
4.4298 0.213
4.4298 0.214
4.4301 0.215
4.4302 0.216
4.4305 0.217
4.4305 0.218
4.4306 0.219
4.4307 0.22
4.4308 0.221
4.4312 0.222
4.4314 0.223
4.4323 0.224
4.4323 0.225
4.4323 0.226
4.4327 0.227
4.4327 0.228
4.4328 0.229
4.4328 0.23
4.4329 0.231
4.4336 0.232
4.4338 0.233
4.4339 0.234
4.4342 0.235
4.4345 0.236
4.4348 0.237
4.4349 0.238
4.4351 0.239
4.4352 0.24
4.4358 0.241
4.4359 0.242
4.4362 0.243
4.4362 0.244
4.4364 0.245
4.4365 0.246
4.4367 0.247
4.437 0.248
4.437 0.249
4.4372 0.25
4.4372 0.251
4.4373 0.252
4.4375 0.253
4.4383 0.254
4.4386 0.255
4.4394 0.256
4.4394 0.257
4.4396 0.258
4.4398 0.259
4.4398 0.26
4.4412 0.261
4.4414 0.262
4.4419 0.263
4.4423 0.264
4.4423 0.265
4.4423 0.266
4.4425 0.267
4.4426 0.268
4.4427 0.269
4.4427 0.27
4.4428 0.271
4.443 0.272
4.443 0.273
4.4432 0.274
4.4433 0.275
4.4434 0.276
4.4435 0.277
4.4437 0.278
4.4438 0.279
4.4438 0.28
4.444 0.281
4.4441 0.282
4.4441 0.283
4.4442 0.284
4.4442 0.285
4.4444 0.286
4.4444 0.287
4.4451 0.288
4.4451 0.289
4.4452 0.29
4.4453 0.291
4.4454 0.292
4.4457 0.293
4.4457 0.294
4.4462 0.295
4.4462 0.296
4.4462 0.297
4.4467 0.298
4.4467 0.299
4.4468 0.3
4.4468 0.301
4.4468 0.302
4.4469 0.303
4.447 0.304
4.447 0.305
4.4471 0.306
4.4471 0.307
4.4471 0.308
4.4472 0.309
4.4472 0.31
4.4474 0.311
4.4477 0.312
4.4477 0.313
4.4479 0.314
4.4482 0.315
4.4483 0.316
4.4483 0.317
4.4485 0.318
4.4486 0.319
4.4487 0.32
4.4489 0.321
4.4489 0.322
4.4491 0.323
4.4491 0.324
4.4492 0.325
4.4494 0.326
4.4494 0.327
4.4501 0.328
4.4501 0.329
4.4502 0.33
4.4505 0.331
4.4508 0.332
4.451 0.333
4.451 0.334
4.451 0.335
4.4511 0.336
4.4512 0.337
4.4517 0.338
4.4518 0.339
4.4521 0.34
4.4522 0.341
4.4522 0.342
4.4522 0.343
4.4523 0.344
4.4525 0.345
4.4527 0.346
4.4528 0.347
4.4531 0.348
4.4532 0.349
4.4534 0.35
4.4535 0.351
4.4535 0.352
4.454 0.353
4.4542 0.354
4.4543 0.355
4.4543 0.356
4.4544 0.357
4.4548 0.358
4.4552 0.359
4.4553 0.36
4.4555 0.361
4.4556 0.362
4.4557 0.363
4.4558 0.364
4.4564 0.365
4.4564 0.366
4.4567 0.367
4.4568 0.368
4.4569 0.369
4.4569 0.37
4.457 0.371
4.4576 0.372
4.4576 0.373
4.4579 0.374
4.4582 0.375
4.4584 0.376
4.4585 0.377
4.4585 0.378
4.4587 0.379
4.4588 0.38
4.4589 0.381
4.459 0.382
4.4591 0.383
4.4592 0.384
4.4597 0.385
4.4598 0.386
4.4603 0.387
4.4603 0.388
4.4604 0.389
4.4606 0.39
4.4606 0.391
4.4607 0.392
4.4607 0.393
4.4608 0.394
4.4609 0.395
4.4609 0.396
4.4612 0.397
4.4613 0.398
4.4613 0.399
4.4615 0.4
4.4619 0.401
4.463 0.402
4.4631 0.403
4.4632 0.404
4.4633 0.405
4.4636 0.406
4.4638 0.407
4.4638 0.408
4.4639 0.409
4.4639 0.41
4.464 0.411
4.4641 0.412
4.4641 0.413
4.4642 0.414
4.4644 0.415
4.4645 0.416
4.4645 0.417
4.4649 0.418
4.4649 0.419
4.4652 0.42
4.4654 0.421
4.4655 0.422
4.4656 0.423
4.4657 0.424
4.4658 0.425
4.4659 0.426
4.466 0.427
4.466 0.428
4.466 0.429
4.466 0.43
4.4662 0.431
4.4663 0.432
4.4664 0.433
4.4665 0.434
4.4666 0.435
4.4666 0.436
4.4666 0.437
4.4667 0.438
4.4668 0.439
4.4668 0.44
4.4669 0.441
4.4672 0.442
4.4672 0.443
4.4672 0.444
4.4673 0.445
4.4676 0.446
4.4678 0.447
4.4678 0.448
4.468 0.449
4.468 0.45
4.4681 0.451
4.4681 0.452
4.4682 0.453
4.4684 0.454
4.4686 0.455
4.4686 0.456
4.4686 0.457
4.4687 0.458
4.4687 0.459
4.4688 0.46
4.4689 0.461
4.4691 0.462
4.4692 0.463
4.4692 0.464
4.4693 0.465
4.4695 0.466
4.4695 0.467
4.4696 0.468
4.4697 0.469
4.4699 0.47
4.47 0.471
4.47 0.472
4.47 0.473
4.4703 0.474
4.4706 0.475
4.4707 0.476
4.471 0.477
4.4712 0.478
4.4716 0.479
4.4717 0.48
4.4719 0.481
4.4721 0.482
4.4721 0.483
4.4722 0.484
4.4724 0.485
4.4725 0.486
4.4727 0.487
4.4728 0.488
4.4731 0.489
4.4733 0.49
4.4734 0.491
4.4735 0.492
4.4735 0.493
4.4737 0.494
4.4737 0.495
4.4738 0.496
4.4739 0.497
4.4739 0.498
4.4741 0.499
4.4741 0.5
4.4744 0.501
4.4747 0.502
4.4751 0.503
4.4751 0.504
4.4752 0.505
4.4753 0.506
4.4754 0.507
4.4755 0.508
4.4756 0.509
4.4756 0.51
4.4757 0.511
4.4758 0.512
4.4758 0.513
4.4761 0.514
4.4763 0.515
4.4763 0.516
4.4764 0.517
4.4768 0.518
4.477 0.519
4.4772 0.52
4.4774 0.521
4.4777 0.522
4.4779 0.523
4.4779 0.524
4.4781 0.525
4.4781 0.526
4.4783 0.527
4.4787 0.528
4.4789 0.529
4.4794 0.53
4.4797 0.531
4.4797 0.532
4.48 0.533
4.4802 0.534
4.4802 0.535
4.4803 0.536
4.4805 0.537
4.4806 0.538
4.4807 0.539
4.481 0.54
4.4811 0.541
4.4811 0.542
4.4812 0.543
4.4812 0.544
4.4819 0.545
4.482 0.546
4.4821 0.547
4.4821 0.548
4.4823 0.549
4.4824 0.55
4.4824 0.551
4.4824 0.552
4.4824 0.553
4.4824 0.554
4.4824 0.555
4.4826 0.556
4.4827 0.557
4.4828 0.558
4.4829 0.559
4.4835 0.56
4.4837 0.561
4.4838 0.562
4.4838 0.563
4.484 0.564
4.4841 0.565
4.4842 0.566
4.4843 0.567
4.4844 0.568
4.4844 0.569
4.4845 0.57
4.4846 0.571
4.4848 0.572
4.485 0.573
4.485 0.574
4.486 0.575
4.4861 0.576
4.4861 0.577
4.4861 0.578
4.4861 0.579
4.4865 0.58
4.4865 0.581
4.4865 0.582
4.4866 0.583
4.4866 0.584
4.4867 0.585
4.487 0.586
4.487 0.587
4.4872 0.588
4.4872 0.589
4.4875 0.59
4.4876 0.591
4.4878 0.592
4.4885 0.593
4.4885 0.594
4.4886 0.595
4.4886 0.596
4.4886 0.597
4.4891 0.598
4.4891 0.599
4.4891 0.6
4.4892 0.601
4.4896 0.602
4.4897 0.603
4.4897 0.604
4.4901 0.605
4.4903 0.606
4.4903 0.607
4.4903 0.608
4.4905 0.609
4.4906 0.61
4.4908 0.611
4.4908 0.612
4.4911 0.613
4.4912 0.614
4.4912 0.615
4.4913 0.616
4.4919 0.617
4.4919 0.618
4.492 0.619
4.4924 0.62
4.4925 0.621
4.4926 0.622
4.493 0.623
4.493 0.624
4.4931 0.625
4.4933 0.626
4.4933 0.627
4.4935 0.628
4.4937 0.629
4.4939 0.63
4.494 0.631
4.494 0.632
4.4942 0.633
4.4943 0.634
4.4944 0.635
4.4946 0.636
4.4948 0.637
4.4949 0.638
4.495 0.639
4.4951 0.64
4.4952 0.641
4.4953 0.642
4.4954 0.643
4.4957 0.644
4.4957 0.645
4.4961 0.646
4.4961 0.647
4.4962 0.648
4.4962 0.649
4.4967 0.65
4.4968 0.651
4.497 0.652
4.497 0.653
4.4972 0.654
4.4978 0.655
4.4979 0.656
4.498 0.657
4.4981 0.658
4.4982 0.659
4.4982 0.66
4.4984 0.661
4.4989 0.662
4.499 0.663
4.4992 0.664
4.4992 0.665
4.4995 0.666
4.4997 0.667
4.4998 0.668
4.5 0.669
4.5 0.67
4.5002 0.671
4.5003 0.672
4.5005 0.673
4.5006 0.674
4.5007 0.675
4.5009 0.676
4.5011 0.677
4.5012 0.678
4.5014 0.679
4.5016 0.68
4.5018 0.681
4.5018 0.682
4.5024 0.683
4.5026 0.684
4.5027 0.685
4.5029 0.686
4.503 0.687
4.5031 0.688
4.5032 0.689
4.5033 0.69
4.5033 0.691
4.5033 0.692
4.5038 0.693
4.5039 0.694
4.504 0.695
4.5047 0.696
4.505 0.697
4.5057 0.698
4.5059 0.699
4.5062 0.7
4.5062 0.701
4.5063 0.702
4.5064 0.703
4.5064 0.704
4.5064 0.705
4.5064 0.706
4.5068 0.707
4.5069 0.708
4.5069 0.709
4.5071 0.71
4.5072 0.711
4.5073 0.712
4.5074 0.713
4.5074 0.714
4.5078 0.715
4.5079 0.716
4.508 0.717
4.5081 0.718
4.5083 0.719
4.5085 0.72
4.5087 0.721
4.5089 0.722
4.5091 0.723
4.5095 0.724
4.5097 0.725
4.5097 0.726
4.5101 0.727
4.5102 0.728
4.5108 0.729
4.5108 0.73
4.5109 0.731
4.5109 0.732
4.5111 0.733
4.5112 0.734
4.5113 0.735
4.5114 0.736
4.5116 0.737
4.5116 0.738
4.5118 0.739
4.5119 0.74
4.5121 0.741
4.5124 0.742
4.5125 0.743
4.5127 0.744
4.5127 0.745
4.5128 0.746
4.5129 0.747
4.513 0.748
4.5138 0.749
4.5139 0.75
4.5139 0.751
4.514 0.752
4.5142 0.753
4.5142 0.754
4.5144 0.755
4.5145 0.756
4.5146 0.757
4.5151 0.758
4.5158 0.759
4.5159 0.76
4.5159 0.761
4.5164 0.762
4.5164 0.763
4.5166 0.764
4.5167 0.765
4.5169 0.766
4.517 0.767
4.5171 0.768
4.5172 0.769
4.5173 0.77
4.5174 0.771
4.5176 0.772
4.5177 0.773
4.5179 0.774
4.518 0.775
4.5188 0.776
4.5188 0.777
4.5189 0.778
4.5191 0.779
4.5193 0.78
4.5194 0.781
4.5195 0.782
4.5196 0.783
4.5201 0.784
4.5203 0.785
4.5204 0.786
4.5215 0.787
4.5218 0.788
4.5218 0.789
4.522 0.79
4.5221 0.791
4.5222 0.792
4.5225 0.793
4.5227 0.794
4.5227 0.795
4.5229 0.796
4.5229 0.797
4.523 0.798
4.5234 0.799
4.5234 0.8
4.5236 0.801
4.5237 0.802
4.5237 0.803
4.5238 0.804
4.5241 0.805
4.5242 0.806
4.5244 0.807
4.5247 0.808
4.5248 0.809
4.5249 0.81
4.5252 0.811
4.5259 0.812
4.5259 0.813
4.5261 0.814
4.5265 0.815
4.5265 0.816
4.5266 0.817
4.5267 0.818
4.5267 0.819
4.5268 0.82
4.5269 0.821
4.5269 0.822
4.5269 0.823
4.527 0.824
4.527 0.825
4.5271 0.826
4.5272 0.827
4.5273 0.828
4.5273 0.829
4.5274 0.83
4.5275 0.831
4.5281 0.832
4.5282 0.833
4.5284 0.834
4.5284 0.835
4.5285 0.836
4.5286 0.837
4.5291 0.838
4.5293 0.839
4.5293 0.84
4.5294 0.841
4.5295 0.842
4.5296 0.843
4.5308 0.844
4.5309 0.845
4.531 0.846
4.531 0.847
4.5311 0.848
4.5317 0.849
4.5318 0.85
4.5319 0.851
4.532 0.852
4.5321 0.853
4.5321 0.854
4.5324 0.855
4.5327 0.856
4.5327 0.857
4.5327 0.858
4.5329 0.859
4.5334 0.86
4.5336 0.861
4.534 0.862
4.534 0.863
4.534 0.864
4.5341 0.865
4.5342 0.866
4.5344 0.867
4.5344 0.868
4.5346 0.869
4.5348 0.87
4.5348 0.871
4.5351 0.872
4.5352 0.873
4.5355 0.874
4.5356 0.875
4.5359 0.876
4.5367 0.877
4.5371 0.878
4.5371 0.879
4.5374 0.88
4.5377 0.881
4.5377 0.882
4.5377 0.883
4.5378 0.884
4.5385 0.885
4.5394 0.886
4.5395 0.887
4.5399 0.888
4.54 0.889
4.54 0.89
4.54 0.891
4.5401 0.892
4.5401 0.893
4.5412 0.894
4.5415 0.895
4.5416 0.896
4.5416 0.897
4.5417 0.898
4.5417 0.899
4.5419 0.9
4.5422 0.901
4.5423 0.902
4.5424 0.903
4.5426 0.904
4.5427 0.905
4.5435 0.906
4.5437 0.907
4.5437 0.908
4.5438 0.909
4.5442 0.91
4.5444 0.911
4.5454 0.912
4.5457 0.913
4.5465 0.914
4.5467 0.915
4.547 0.916
4.5477 0.917
4.549 0.918
4.5495 0.919
4.5509 0.92
4.551 0.921
4.5512 0.922
4.5516 0.923
4.5524 0.924
4.5528 0.925
4.5533 0.926
4.5541 0.927
4.5544 0.928
4.5554 0.929
4.556 0.93
4.5565 0.931
4.5567 0.932
4.5568 0.933
4.5568 0.934
4.5576 0.935
4.5577 0.936
4.5586 0.937
4.5589 0.938
4.5591 0.939
4.5593 0.94
4.5593 0.941
4.5601 0.942
4.5615 0.943
4.5621 0.944
4.5623 0.945
4.5626 0.946
4.564 0.947
4.5641 0.948
4.5644 0.949
4.5649 0.95
4.566 0.951
4.567 0.952
4.5677 0.953
4.5691 0.954
4.57 0.955
4.5704 0.956
4.5707 0.957
4.571 0.958
4.5732 0.959
4.5739 0.96
4.5762 0.961
4.5767 0.962
4.5767 0.963
4.5768 0.964
4.5775 0.965
4.5778 0.966
4.578 0.967
4.5806 0.968
4.5819 0.969
4.5839 0.97
4.5861 0.971
4.5865 0.972
4.5894 0.973
4.5903 0.974
4.5917 0.975
4.5942 0.976
4.5952 0.977
4.5952 0.978
4.5963 0.979
4.5963 0.98
4.5983 0.981
4.5992 0.982
4.6053 0.983
4.6074 0.984
4.6082 0.985
4.6111 0.986
4.6127 0.987
4.6275 0.988
4.6284 0.989
4.6304 0.99
4.6428 0.991
4.6428 0.992
4.6538 0.993
4.6549 0.994
4.6699 0.995
4.7408 0.996
4.7483 0.997
4.7557 0.998
4.8037 0.999
7.2759 1


==> fig/eval/noQplots/PGD_imagenet_100.0.txt <==
0.00000 0.000
0.80526 0.001
0.81924 0.002
0.82009 0.003
0.82104 0.004
0.83225 0.005
0.83646 0.006
0.83943 0.007
0.92211 0.008
0.96531 0.009
0.99229 0.01
0.99396 0.011
1 0.012
1 0.013
1 0.014
1 0.015
1 0.016
1 0.017
1 0.018
1 0.019
1 0.02
1 0.021
1 0.022
1 0.023
1 0.024
1 0.025
1 0.026
1 0.027
1 0.028
1 0.029
1 0.03
1 0.031
1 0.032
1 0.033
1 0.034
1 0.035
1 0.036
1 0.037
1 0.038
1 0.039
1 0.04
1 0.041
1 0.042
1 0.043
1 0.044
1 0.045
1 0.046
1 0.047
1 0.048
1 0.049
1 0.05
1 0.051
1 0.052
1 0.053
1 0.054
1 0.055
1 0.056
1 0.057
1 0.058
1 0.059
1 0.06
1 0.061
1 0.062
1 0.063
1 0.064
1 0.065
1 0.066
1 0.067
1 0.068
1 0.069
1 0.07
1 0.071
1 0.072
1 0.073
1 0.074
1 0.075
1 0.076
1 0.077
1 0.078
1 0.079
1 0.08
1 0.081
1 0.082
1 0.083
1 0.084
1 0.085
1 0.086
1 0.087
1 0.088
1 0.089
1 0.09
1 0.091
1 0.092
1 0.093
1 0.094
1 0.095
1 0.096
1 0.097
1 0.098
1 0.099
1 0.1
1 0.101
1 0.102
1 0.103
1 0.104
1 0.105
1 0.106
1 0.107
1 0.108
1 0.109
1 0.11
1 0.111
1 0.112
1 0.113
1 0.114
1 0.115
1 0.116
1 0.117
1 0.118
1 0.119
1 0.12
1 0.121
1 0.122
1 0.123
1 0.124
1 0.125
1 0.126
1 0.127
1 0.128
1 0.129
1 0.13
1 0.131
1 0.132
1 0.133
1 0.134
1 0.135
1 0.136
1 0.137
1 0.138
1 0.139
1 0.14
1 0.141
1 0.142
1 0.143
1 0.144
1 0.145
1 0.146
1 0.147
1 0.148
1 0.149
1 0.15
1 0.151
1 0.152
1 0.153
1 0.154
1 0.155
1 0.156
1 0.157
1 0.158
1 0.159
1 0.16
1 0.161
1 0.162
1 0.163
1 0.164
1 0.165
1 0.166
1 0.167
1 0.168
1 0.169
1 0.17
1 0.171
1 0.172
1 0.173
1 0.174
1 0.175
1 0.176
1 0.177
1 0.178
1 0.179
1 0.18
1 0.181
1 0.182
1 0.183
1 0.184
1 0.185
1 0.186
1 0.187
1 0.188
1 0.189
1 0.19
1 0.191
1 0.192
1 0.193
1 0.194
1 0.195
1 0.196
1 0.197
1 0.198
1 0.199
1 0.2
1 0.201
1 0.202
1 0.203
1 0.204
1 0.205
1 0.206
1 0.207
1 0.208
1 0.209
1 0.21
1 0.211
1 0.212
1 0.213
1 0.214
1 0.215
1 0.216
1 0.217
1 0.218
1 0.219
1 0.22
1 0.221
1 0.222
1 0.223
1 0.224
1 0.225
1 0.226
1 0.227
1 0.228
1 0.229
1 0.23
1 0.231
1 0.232
1 0.233
1 0.234
1 0.235
1 0.236
1 0.237
1 0.238
1 0.239
1 0.24
1 0.241
1 0.242
1 0.243
1 0.244
1 0.245
1 0.246
1 0.247
1 0.248
1 0.249
1 0.25
1 0.251
1 0.252
1 0.253
1 0.254
1 0.255
1 0.256
1 0.257
1 0.258
1 0.259
1 0.26
1 0.261
1 0.262
1 0.263
1 0.264
1 0.265
1 0.266
1 0.267
1 0.268
1 0.269
1 0.27
1 0.271
1 0.272
1 0.273
1 0.274
1 0.275
1 0.276
1 0.277
1 0.278
1 0.279
1 0.28
1 0.281
1 0.282
1 0.283
1 0.284
1 0.285
1 0.286
1 0.287
1 0.288
1 0.289
1 0.29
1 0.291
1 0.292
1 0.293
1 0.294
1 0.295
1 0.296
1 0.297
1 0.298
1 0.299
1 0.3
1 0.301
1 0.302
1 0.303
1 0.304
1 0.305
1 0.306
1 0.307
1 0.308
1 0.309
1 0.31
1 0.311
1 0.312
1 0.313
1 0.314
1 0.315
1 0.316
1 0.317
1 0.318
1 0.319
1 0.32
1 0.321
1 0.322
1 0.323
1 0.324
1 0.325
1 0.326
1 0.327
1 0.328
1 0.329
1 0.33
1 0.331
1 0.332
1 0.333
1 0.334
1 0.335
1 0.336
1 0.337
1 0.338
1 0.339
1 0.34
1 0.341
1 0.342
1 0.343
1 0.344
1 0.345
1 0.346
1 0.347
1 0.348
1 0.349
1 0.35
1 0.351
1 0.352
1 0.353
1 0.354
1 0.355
1 0.356
1 0.357
1 0.358
1 0.359
1 0.36
1 0.361
1 0.362
1 0.363
1 0.364
1 0.365
1 0.366
1 0.367
1 0.368
1 0.369
1 0.37
1 0.371
1 0.372
1 0.373
1 0.374
1 0.375
1 0.376
1 0.377
1 0.378
1 0.379
1 0.38
1 0.381
1 0.382
1 0.383
1 0.384
1 0.385
1 0.386
1 0.387
1 0.388
1 0.389
1 0.39
1 0.391
1 0.392
1 0.393
1 0.394
1 0.395
1 0.396
1 0.397
1 0.398
1 0.399
1 0.4
1 0.401
1 0.402
1 0.403
1 0.404
1 0.405
1 0.406
1 0.407
1 0.408
1 0.409
1 0.41
1 0.411
1 0.412
1 0.413
1 0.414
1 0.415
1 0.416
1 0.417
1 0.418
1 0.419
1 0.42
1 0.421
1 0.422
1 0.423
1 0.424
1 0.425
1 0.426
1 0.427
1 0.428
1 0.429
1 0.43
1 0.431
1 0.432
1 0.433
1 0.434
1 0.435
1 0.436
1 0.437
1 0.438
1 0.439
1 0.44
1 0.441
1 0.442
1 0.443
1 0.444
1 0.445
1 0.446
1 0.447
1 0.448
1 0.449
1 0.45
1 0.451
1 0.452
1 0.453
1 0.454
1 0.455
1 0.456
1 0.457
1 0.458
1 0.459
1 0.46
1 0.461
1 0.462
1 0.463
1 0.464
1 0.465
1 0.466
1 0.467
1 0.468
1 0.469
1 0.47
1 0.471
1 0.472
1 0.473
1 0.474
1 0.475
1 0.476
1 0.477
1 0.478
1 0.479
1 0.48
1 0.481
1 0.482
1 0.483
1 0.484
1 0.485
1 0.486
1 0.487
1 0.488
1 0.489
1 0.49
1 0.491
1 0.492
1 0.493
1 0.494
1 0.495
1 0.496
1 0.497
1 0.498
1 0.499
1 0.5
1 0.501
1 0.502
1 0.503
1 0.504
1 0.505
1 0.506
1 0.507
1 0.508
1 0.509
1 0.51
1 0.511
1 0.512
1 0.513
1 0.514
1 0.515
1 0.516
1 0.517
1 0.518
1 0.519
1 0.52
1 0.521
1 0.522
1 0.523
1 0.524
1 0.525
1 0.526
1 0.527
1 0.528
1 0.529
1 0.53
1 0.531
1 0.532
1 0.533
1 0.534
1 0.535
1 0.536
1 0.537
1 0.538
1 0.539
1 0.54
1 0.541
1 0.542
1 0.543
1 0.544
1 0.545
1 0.546
1 0.547
1 0.548
1 0.549
1 0.55
1 0.551
1 0.552
1 0.553
1 0.554
1 0.555
1 0.556
1 0.557
1 0.558
1 0.559
1 0.56
1 0.561
1 0.562
1 0.563
1 0.564
1 0.565
1 0.566
1 0.567
1 0.568
1 0.569
1 0.57
1 0.571
1 0.572
1 0.573
1 0.574
1 0.575
1 0.576
1 0.577
1 0.578
1 0.579
1 0.58
1 0.581
1 0.582
1 0.583
1 0.584
1 0.585
1 0.586
1 0.587
1 0.588
1 0.589
1 0.59
1 0.591
1 0.592
1 0.593
1 0.594
1 0.595
1 0.596
1 0.597
1 0.598
1 0.599
1 0.6
1 0.601
1 0.602
1 0.603
1 0.604
1 0.605
1 0.606
1 0.607
1 0.608
1 0.609
1 0.61
1 0.611
1 0.612
1 0.613
1 0.614
1 0.615
1 0.616
1 0.617
1 0.618
1 0.619
1 0.62
1 0.621
1 0.622
1 0.623
1 0.624
1 0.625
1 0.626
1 0.627
1 0.628
1 0.629
1 0.63
1 0.631
1 0.632
1 0.633
1 0.634
1 0.635
1 0.636
1 0.637
1 0.638
1 0.639
1 0.64
1 0.641
1 0.642
1 0.643
1 0.644
1 0.645
1 0.646
1 0.647
1 0.648
1 0.649
1 0.65
1 0.651
1 0.652
1 0.653
1 0.654
1 0.655
1 0.656
1 0.657
1 0.658
1 0.659
1 0.66
1 0.661
1 0.662
1 0.663
1 0.664
1 0.665
1 0.666
1 0.667
1 0.668
1 0.669
1 0.67
1 0.671
1 0.672
1 0.673
1 0.674
1 0.675
1 0.676
1 0.677
1 0.678
1 0.679
1 0.68
1 0.681
1 0.682
1 0.683
1 0.684
1 0.685
1 0.686
1 0.687
1 0.688
1 0.689
1 0.69
1 0.691
1 0.692
1 0.693
1 0.694
1 0.695
1 0.696
1 0.697
1 0.698
1 0.699
1 0.7
1 0.701
1 0.702
1 0.703
1 0.704
1 0.705
1 0.706
1 0.707
1 0.708
1 0.709
1 0.71
1 0.711
1 0.712
1 0.713
1 0.714
1 0.715
1 0.716
1 0.717
1 0.718
1 0.719
1 0.72
1 0.721
1 0.722
1 0.723
1 0.724
1 0.725
1 0.726
1 0.727
1 0.728
1 0.729
1 0.73
1 0.731
1 0.732
1 0.733
1 0.734
1 0.735
1 0.736
1 0.737
1 0.738
1 0.739
1 0.74
1 0.741
1 0.742
1 0.743
1 0.744
1 0.745
1 0.746
1 0.747
1 0.748
1 0.749
1 0.75
1 0.751
1 0.752
1 0.753
1 0.754
1 0.755
1 0.756
1 0.757
1 0.758
1 0.759
1 0.76
1 0.761
1 0.762
1 0.763
1 0.764
1 0.765
1 0.766
1 0.767
1 0.768
1 0.769
1 0.77
1 0.771
1 0.772
1 0.773
1 0.774
1 0.775
1 0.776
1 0.777
1 0.778
1 0.779
1 0.78
1 0.781
1 0.782
1 0.783
1 0.784
1 0.785
1 0.786
1 0.787
1 0.788
1 0.789
1 0.79
1 0.791
1 0.792
1 0.793
1 0.794
1 0.795
1 0.796
1 0.797
1 0.798
1 0.799
1 0.8
1 0.801
1 0.802
1 0.803
1 0.804
1 0.805
1 0.806
1 0.807
1 0.808
1 0.809
1 0.81
1 0.811
1 0.812
1 0.813
1 0.814
1 0.815
1 0.816
1 0.817
1 0.818
1 0.819
1 0.82
1 0.821
1 0.822
1 0.823
1 0.824
1 0.825
1 0.826
1 0.827
1 0.828
1 0.829
1 0.83
1 0.831
1 0.832
1 0.833
1 0.834
1 0.835
1 0.836
1 0.837
1 0.838
1 0.839
1 0.84
1 0.841
1 0.842
1 0.843
1 0.844
1 0.845
1 0.846
1 0.847
1 0.848
1 0.849
1 0.85
1 0.851
1 0.852
1 0.853
1 0.854
1 0.855
1 0.856
1 0.857
1 0.858
1 0.859
1 0.86
1 0.861
1 0.862
1 0.863
1 0.864
1 0.865
1 0.866
1 0.867
1 0.868
1 0.869
1 0.87
1 0.871
1 0.872
1 0.873
1 0.874
1 0.875
1 0.876
1 0.877
1 0.878
1 0.879
1 0.88
1 0.881
1 0.882
1 0.883
1 0.884
1 0.885
1 0.886
1 0.887
1 0.888
1 0.889
1 0.89
1 0.891
1 0.892
1 0.893
1 0.894
1 0.895
1 0.896
1 0.897
1 0.898
1 0.899
1 0.9
1 0.901
1 0.902
1 0.903
1 0.904
1 0.905
1 0.906
1 0.907
1 0.908
1 0.909
1 0.91
1 0.911
1 0.912
1 0.913
1 0.914
1 0.915
1 0.916
1 0.917
1 0.918
1 0.919
1 0.92
1 0.921
1 0.922
1 0.923
1 0.924
1 0.925
3 0.926
3 0.927
3 0.928
3 0.929
3 0.93
3 0.931
3 0.932
3 0.933
3 0.934
3 0.935
3 0.936
3 0.937
3 0.938
3 0.939
3 0.94
3 0.941
3 0.942
5 0.943
5 0.944
5 0.945
5 0.946
5 0.947
7.3955 0.948
7.9761 0.949
7.9824 0.95
7.9833 0.951
8 0.952
8 0.953
8 0.954


==> fig/eval/noQplots/alp-pgd_cifar10_100.0.txt <==
0.00000 0.0000
0.23569 0.0001
0.23569 0.0001
0.25 0.0101
0.25 0.0201
0.25 0.0301
0.25 0.0401
0.25 0.0501
0.25 0.0601
0.25 0.0701
0.25 0.0801
0.25 0.0901
0.25 0.1001
0.25 0.1101
0.25 0.1201
0.25 0.1301
0.25 0.1401
0.25 0.1501
0.25 0.1601
0.25 0.1701
0.25 0.1801
0.25 0.1901
0.25 0.2001
0.25 0.2101
0.25 0.2201
0.25 0.2301
0.25 0.2401
0.25 0.2501
0.25 0.2601
0.25 0.2701
0.25 0.2801
0.25 0.2901
0.25 0.3001
0.25 0.3101
0.25 0.3201
0.25 0.3301
0.25 0.3401
0.25 0.3501
0.25 0.3601
0.25 0.3701
0.25 0.3801
0.25 0.3901
0.25 0.4001
0.25 0.4101
0.25 0.4201
0.25 0.4301
0.25 0.4401
0.25 0.4501
0.25 0.4601
0.25 0.4701
0.25 0.4801
0.25 0.4901
0.25 0.5001
0.25 0.5101
0.25 0.5201
0.25 0.5301
0.25 0.5401
0.25 0.5501
0.3 0.5601
0.3 0.5701
0.3 0.5801
0.3 0.5901
0.3 0.6001
0.3 0.6101
0.3 0.6201
0.3 0.6301
0.3 0.6401
0.5 0.6501
0.5 0.6601
0.5 0.6701
0.5 0.6801
0.5 0.6901
0.5 0.7001
0.5 0.7101
0.5 0.7201
0.5 0.7301
0.5 0.7401
0.5 0.7501
0.5 0.7601
0.5 0.7701
0.5 0.7801
0.5 0.7901
0.5 0.8001
0.5 0.8101
0.5 0.8201
0.5 0.8301
0.5 0.8401
1 0.8501
1 0.8601
1 0.8701
1 0.8801
1 0.8901
1 0.9001
1 0.9101
1 0.9201
1 0.9301
1 0.9401
1 0.9501
1 0.9601
1 0.9701
1.5 0.9801
1.5 0.9901
2 1


==> fig/eval/noQplots/cw_cifar10.txt <==
0 0
0 0
0 0
0 0
0.052436 0.0038822
0.062977 0.013911
0.069514 0.02394
0.075935 0.033862
0.081813 0.043891
0.088452 0.05392
0.093939 0.063949
0.10068 0.07387
0.10662 0.083899
0.11244 0.093929
0.11832 0.10385
0.12479 0.11388
0.13028 0.12391
0.13519 0.13394
0.13973 0.14386
0.14414 0.15389
0.14842 0.16392
0.15285 0.17395
0.15656 0.18387
0.16176 0.1939
0.16625 0.20393
0.17088 0.21395
0.17518 0.22388
0.18131 0.2339
0.18606 0.24393
0.19146 0.25386
0.19712 0.26388
0.20218 0.27391
0.20747 0.28394
0.21221 0.29386
0.21786 0.30389
0.22387 0.31392
0.22955 0.32395
0.23477 0.33387
0.24038 0.3439
0.24657 0.35393
0.25268 0.36385
0.25809 0.37388
0.26297 0.38391
0.26779 0.39394
0.27345 0.40386
0.27925 0.41389
0.28449 0.42392
0.28918 0.43395
0.29475 0.44387
0.29994 0.4539
0.30574 0.46393
0.31131 0.47396
0.31676 0.48388
0.32155 0.49391
0.32733 0.50394
0.33318 0.51386
0.3393 0.52389
0.34421 0.53392
0.34963 0.54394
0.35457 0.55387
0.36001 0.5639
0.36705 0.57392
0.37354 0.58395
0.38013 0.59387
0.38719 0.6039
0.39431 0.61393
0.40194 0.62385
0.40865 0.63388
0.41647 0.64391
0.42542 0.65394
0.43292 0.66386
0.44006 0.67389
0.44789 0.68392
0.45554 0.69395
0.4652 0.70387
0.4754 0.7139
0.4867 0.72393
0.49927 0.73385
0.51158 0.74388
0.52328 0.75391
0.53759 0.76394
0.55322 0.77386
0.56755 0.78389
0.58497 0.79392
0.60822 0.80395
0.63121 0.81387
0.65674 0.8239
0.68092 0.83393
0.70702 0.84396
0.7319 0.85388
0.76054 0.86391
0.7873 0.87394
0.82005 0.88386
0.84606 0.89389
0.87363 0.90391
0.90498 0.91394
0.9359 0.92386
0.9815 0.93389
1.022 0.94392
1.0727 0.95395
1.1641 0.96387
1.4522 0.97379


==> fig/eval/noQplots/cw_imagenet_5_20.txt <==
0.319 0.0010449
0.319 0.0010449
0.67352 0.011494
0.77909 0.020899
0.82048 0.031348
0.85321 0.040752
0.93414 0.051202
0.97556 0.060606
1.0456 0.071055
1.0782 0.081505
1.1142 0.090909
1.135 0.10136
1.1556 0.11076
1.1871 0.12121
1.2225 0.13062
1.2393 0.14107
1.2722 0.15152
1.2941 0.16092
1.3128 0.17137
1.3284 0.18077
1.365 0.19122
1.38 0.20063
1.4086 0.21108
1.4448 0.22153
1.4762 0.23093
1.5071 0.24138
1.5267 0.25078
1.5392 0.26123
1.5639 0.27064
1.5826 0.28109
1.6095 0.29154
1.6322 0.30094
1.6565 0.31139
1.6669 0.32079
1.6829 0.33124
1.7068 0.34065
1.7211 0.3511
1.7311 0.36155
1.7391 0.37095
1.7572 0.3814
1.7864 0.3908
1.8036 0.40125
1.8146 0.41066
1.8271 0.42111
1.8362 0.43156
1.8456 0.44096
1.864 0.45141
1.8735 0.46082
1.8832 0.47126
1.8918 0.48067
1.8965 0.49112
1.9057 0.50157
1.9167 0.51097
1.9231 0.52142
1.9303 0.53083
1.9373 0.54127
1.943 0.55068
1.9555 0.56113
1.9609 0.57053
1.9694 0.58098
1.9783 0.59143
1.9859 0.60084
1.9964 0.61129
2.0008 0.62069
2.0145 0.63114
2.0224 0.64054
2.0337 0.65099
2.0427 0.66144
2.0509 0.67085
2.058 0.6813
2.0715 0.6907
2.0814 0.70115
2.0945 0.71055
2.105 0.721
2.1168 0.73145
2.1264 0.74086
2.1363 0.75131
2.1455 0.76071
2.1534 0.77116
2.1624 0.78056
2.173 0.79101
2.1874 0.80146
2.2061 0.81087
2.2248 0.82132
2.2379 0.83072
2.248 0.84117
2.2595 0.85057
2.2777 0.86102
2.3058 0.87147
2.3267 0.88088
2.3754 0.89133
2.437 0.90073
2.6032 0.91118
2.7287 0.92059
2.8524 0.93103
2.9274 0.94148
3.0532 0.95089
3.1336 0.96134
3.3237 0.97074
3.5901 0.98119
3.7885 0.9906
5.1163 1


==> fig/eval/noQplots/cw_mnist.txt <==
0 0
0 0
0.38262 0.0080548
0.67764 0.018123
0.80418 0.028091
0.89807 0.038059
0.98838 0.048127
1.057 0.058095
1.1097 0.068063
1.1596 0.078131
1.2072 0.088099
1.2496 0.098067
1.2826 0.10814
1.3176 0.1181
1.3507 0.12807
1.3809 0.13804
1.4084 0.14811
1.4325 0.15807
1.4523 0.16804
1.4738 0.17811
1.4969 0.18808
1.5162 0.19805
1.5323 0.20812
1.5517 0.21808
1.5728 0.22805
1.59 0.23812
1.61 0.24809
1.6228 0.25805
1.6382 0.26812
1.6536 0.27809
1.6663 0.28806
1.6806 0.29813
1.6967 0.3081
1.7124 0.31806
1.7273 0.32813
1.742 0.3381
1.7534 0.34807
1.7648 0.35814
1.7763 0.3681
1.7854 0.37807
1.7988 0.38804
1.8113 0.39811
1.8218 0.40807
1.8336 0.41804
1.8445 0.42811
1.8554 0.43808
1.8679 0.44805
1.8782 0.45812
1.8918 0.46808
1.9021 0.47805
1.9111 0.48812
1.9198 0.49809
1.9322 0.50805
1.9432 0.51812
1.9536 0.52809
1.9637 0.53806
1.974 0.54813
1.9834 0.5581
1.9943 0.56806
2.0051 0.57813
2.0176 0.5881
2.0273 0.59807
2.0401 0.60814
2.0504 0.6181
2.0625 0.62807
2.0718 0.63804
2.0814 0.64811
2.0915 0.65807
2.102 0.66804
2.113 0.67811
2.1243 0.68808
2.1358 0.69805
2.1494 0.70812
2.1598 0.71808
2.1726 0.72805
2.1858 0.73812
2.1972 0.74809
2.2082 0.75805
2.2234 0.76812
2.2367 0.77809
2.2524 0.78806
2.2662 0.79813
2.2815 0.8081
2.297 0.81806
2.316 0.82813
2.3343 0.8381
2.3546 0.84807
2.3748 0.85814
2.3966 0.8681
2.4177 0.87807
2.4427 0.88804
2.4666 0.89811
2.4929 0.90807
2.5265 0.91804
2.5647 0.92811
2.6038 0.93808
2.656 0.94805
2.7109 0.95812
2.7789 0.96808
2.8752 0.97805
3.0261 0.98812
3.7231 0.99799


==> fig/eval/noQplots/ddn_cifar10_100.txt <==
0 0
0 0
0.019608 0.010029
0.026597 0.01995
0.03281 0.02998
0.037818 0.040009
0.043492 0.050038
0.048029 0.059959
0.051729 0.069988
0.055459 0.080017
0.059214 0.090046
0.06299 0.099968
0.067241 0.11
0.070479 0.12003
0.07451 0.12995
0.078038 0.13998
0.081319 0.15001
0.084837 0.16003
0.087689 0.16996
0.090876 0.17998
0.093544 0.19001
0.096617 0.20004
0.09975 0.20996
0.10264 0.21999
0.10523 0.23002
0.10825 0.24005
0.11147 0.24997
0.114 0.26
0.11693 0.27003
0.12004 0.27995
0.12276 0.28998
0.12537 0.30001
0.12834 0.31004
0.13112 0.31996
0.13391 0.32999
0.13669 0.34002
0.13937 0.35005
0.14226 0.35997
0.1452 0.37
0.14814 0.38003
0.15046 0.38995
0.15289 0.39998
0.15529 0.41001
0.15755 0.42004
0.15987 0.42996
0.16264 0.43999
0.16545 0.45002
0.1679 0.46005
0.17017 0.46997
0.17291 0.48
0.1752 0.49002
0.17782 0.50005
0.18014 0.50998
0.18293 0.52
0.18552 0.53003
0.18803 0.53995
0.19123 0.54998
0.19403 0.56001
0.1971 0.57004
0.20004 0.57996
0.20313 0.58999
0.20606 0.60002
0.20902 0.61005
0.21173 0.61997
0.21508 0.63
0.21866 0.64003
0.22142 0.64995
0.22504 0.65998
0.22826 0.67001
0.23161 0.68004
0.23497 0.68996
0.23864 0.69999
0.24307 0.71002
0.24799 0.72005
0.25178 0.72997
0.25587 0.74
0.26036 0.75003
0.26435 0.75995
0.26999 0.76998
0.27406 0.78001
0.2792 0.79004
0.2836 0.79996
0.28895 0.80999
0.29469 0.82002
0.30035 0.83004
0.30613 0.83997
0.3138 0.84999
0.32066 0.86002
0.32782 0.87005
0.3362 0.87997
0.3455 0.89
0.35706 0.90003
0.36679 0.90995
0.38138 0.91998
0.39724 0.93001
0.41381 0.94004
0.43746 0.94996
0.48436 0.95999
0.55494 0.97002
0.71116 0.98005
0.88654 0.98997
1.4546 0.99989


==> fig/eval/noQplots/ddn_imagenet_100.txt <==
0.011092 0.0010449
0.011092 0.0010449
0.035076 0.011494
0.052905 0.020899
0.064319 0.031348
0.075433 0.040752
0.079212 0.051202
0.085559 0.060606
0.095093 0.071055
0.10098 0.081505
0.1039 0.090909
0.10896 0.10136
0.11494 0.11076
0.12049 0.12121
0.12463 0.13062
0.12732 0.14107
0.13171 0.15152
0.13854 0.16092
0.14419 0.17137
0.14772 0.18077
0.15148 0.19122
0.15622 0.20063
0.15896 0.21108
0.16164 0.22153
0.16438 0.23093
0.16835 0.24138
0.17026 0.25078
0.17375 0.26123
0.17625 0.27064
0.17997 0.28109
0.18314 0.29154
0.18531 0.30094
0.18913 0.31139
0.19252 0.32079
0.19553 0.33124
0.19822 0.34065
0.20046 0.3511
0.2046 0.36155
0.20703 0.37095
0.21023 0.3814
0.21253 0.3908
0.21461 0.40125
0.21863 0.41066
0.22083 0.42111
0.22466 0.43156
0.22856 0.44096
0.23104 0.45141
0.23536 0.46082
0.23825 0.47126
0.24206 0.48067
0.24459 0.49112
0.24818 0.50157
0.25205 0.51097
0.25514 0.52142
0.2585 0.53083
0.26207 0.54127
0.2647 0.55068
0.26799 0.56113
0.27285 0.57053
0.27515 0.58098
0.27882 0.59143
0.28203 0.60084
0.28644 0.61129
0.28905 0.62069
0.29215 0.63114
0.29542 0.64054
0.29837 0.65099
0.30186 0.66144
0.30573 0.67085
0.31082 0.6813
0.31639 0.6907
0.31939 0.70115
0.32367 0.71055
0.32589 0.721
0.32951 0.73145
0.33416 0.74086
0.34082 0.75131
0.34708 0.76071
0.35613 0.77116
0.36138 0.78056
0.36965 0.79101
0.37549 0.80146
0.38425 0.81087
0.39222 0.82132
0.39911 0.83072
0.40854 0.84117
0.41076 0.85057
0.42001 0.86102
0.42675 0.87147
0.43674 0.88088
0.45207 0.89133
0.46711 0.90073
0.48359 0.91118
0.49896 0.92059
0.5302 0.93103
0.55547 0.94148
0.59118 0.95089
0.6169 0.96134
0.64357 0.97074
0.74686 0.98119
0.85224 0.9906
1.4692 1


==> fig/eval/noQplots/ddn_mnist_100.txt <==
0.010375 0.00010068
0.010375 0.00010068
0.2733 0.010068
0.42331 0.020137
0.50881 0.030105
0.57551 0.040072
0.6303 0.050141
0.67395 0.060109
0.71209 0.070077
0.73989 0.080145
0.76803 0.090113
0.79553 0.10008
0.822 0.11015
0.8478 0.12012
0.8721 0.13008
0.8939 0.14005
0.91543 0.15012
0.93357 0.16009
0.95202 0.17006
0.96768 0.18012
0.98066 0.19009
0.99824 0.20006
1.0155 0.21013
1.0271 0.2201
1.0399 0.23006
1.0525 0.24013
1.0653 0.2501
1.0787 0.26007
1.0893 0.27014
1.1014 0.2801
1.1119 0.29007
1.125 0.30014
1.1361 0.31011
1.1477 0.32008
1.1587 0.33014
1.1679 0.34011
1.1782 0.35008
1.1913 0.36015
1.2001 0.37012
1.2098 0.38008
1.221 0.39005
1.2324 0.40012
1.243 0.41009
1.2539 0.42006
1.2641 0.43012
1.2761 0.44009
1.2889 0.45006
1.299 0.46013
1.3123 0.4701
1.3222 0.48006
1.3324 0.49013
1.3446 0.5001
1.3561 0.51007
1.3692 0.52014
1.3828 0.5301
1.3926 0.54007
1.4057 0.55014
1.4178 0.56011
1.434 0.57008
1.4496 0.58014
1.4614 0.59011
1.4753 0.60008
1.4905 0.61015
1.5066 0.62012
1.5221 0.63008
1.5342 0.64005
1.5496 0.65012
1.5658 0.66009
1.5838 0.67006
1.6015 0.68012
1.6155 0.69009
1.633 0.70006
1.6509 0.71013
1.6674 0.7201
1.6869 0.73006
1.7035 0.74013
1.7262 0.7501
1.7468 0.76007
1.773 0.77014
1.7857 0.7801
1.8071 0.79007
1.8314 0.80014
1.8579 0.81011
1.8762 0.82008
1.9033 0.83014
1.9328 0.84011
1.9592 0.85008
1.9836 0.86015
2.0142 0.87012
2.0518 0.88008
2.0778 0.89005
2.1201 0.90012
2.1654 0.91009
2.202 0.92006
2.2606 0.93012
2.3092 0.94009
2.3757 0.95006
2.4545 0.96013
2.5564 0.9701
2.6598 0.98006
2.8356 0.99013
4.498 1


==> fig/eval/noQplots/fgsm_cifar10_100.0.txt <==
0.0000 0.0000
3.9572 0.0001
3.9572 0.0001
4.8153 0.0095
4.9777 0.0189
5.0803 0.0283
5.141 0.0377
5.1904 0.0471
5.2229 0.0565
5.2526 0.0659
5.2748 0.0753
5.2951 0.0847
5.3094 0.0941
5.3265 0.1035
5.3414 0.1129
5.3543 0.1223
5.3657 0.1317
5.3774 0.1411
5.3887 0.1505
5.3962 0.1598
5.4043 0.1692
5.4128 0.1786
5.4194 0.188
5.4258 0.1974
5.4315 0.2068
5.4378 0.2162
5.4434 0.2256
5.4493 0.235
5.4539 0.2444
5.4587 0.2538
5.4639 0.2632
5.4691 0.2726
5.473 0.282
5.4766 0.2914
5.4801 0.3008
5.4839 0.3102
5.4873 0.3196
5.4904 0.329
5.4937 0.3384
5.4971 0.3478
5.5004 0.3572
5.5032 0.3666
5.506 0.376
5.5087 0.3854
5.5113 0.3948
5.5134 0.4042
5.5155 0.4136
5.5174 0.423
5.5195 0.4324
5.5219 0.4418
5.5237 0.4512
5.5254 0.4606
5.5267 0.47
5.5281 0.4793
5.5296 0.4887
5.5311 0.4981
5.5326 0.5075
5.5339 0.5169
5.5354 0.5263
5.5368 0.5357
5.5382 0.5451
5.5392 0.5545
5.5405 0.5639
5.5416 0.5733
5.5432 0.5827
5.5448 0.5921
5.5463 0.6015
5.548 0.6109
5.5496 0.6203
5.5513 0.6297
5.553 0.6391
5.5551 0.6485
5.5575 0.6579
5.5603 0.6673
5.5649 0.6767
5.5694 0.6861
5.5771 0.6955
9.0673 0.7049
9.7923 0.7143
10.073 0.7237
10.259 0.7331
10.372 0.7425
10.462 0.7519
10.565 0.7613
10.643 0.7707
10.706 0.7801
10.764 0.7894
10.806 0.7988
10.86 0.8082
10.915 0.8176
10.968 0.827
11.023 0.8364
11.071 0.8458
14.569 0.8552
15.273 0.8646
15.68 0.874
16.051 0.8834
16.382 0.8928
18.716 0.9022
19.943 0.9116
20.917 0.921
22.565 0.9304
25.873 0.9397


==> fig/eval/noQplots/fgsm_mnist_100.0.txt <==
0.0000 0.0000
1.9292 0.0001
1.9292 0.0001
2.0916 0.01
2.1291 0.0198
2.1562 0.0297
2.1768 0.0396
2.1944 0.0495
2.2125 0.0593
2.2306 0.0692
2.245 0.0791
2.2609 0.089
2.2748 0.0988
2.2926 0.1087
2.3146 0.1186
4.1836 0.1285
4.3639 0.1383
4.4091 0.1482
4.4381 0.1581
4.4542 0.168
4.4709 0.1778
4.4834 0.1877
4.4963 0.1976
4.5091 0.2075
4.5201 0.2173
4.5301 0.2272
4.5391 0.2371
4.5489 0.247
4.5562 0.2568
4.5626 0.2667
4.5706 0.2766
4.5781 0.2864
4.5857 0.2963
4.5917 0.3062
4.5979 0.3161
4.6045 0.3259
4.6115 0.3358
4.6181 0.3457
4.6247 0.3556
4.6312 0.3654
4.6382 0.3753
4.6444 0.3852
4.6517 0.3951
4.6598 0.4049
4.6684 0.4148
4.6776 0.4247
4.6869 0.4346
4.6983 0.4444
4.7099 0.4543
4.7248 0.4642
4.7461 0.4741
4.7842 0.4839
6.6081 0.4938
6.6815 0.5037
6.7191 0.5135
6.7463 0.5234
6.7669 0.5333
6.7864 0.5432
6.8025 0.553
6.8185 0.5629
6.829 0.5728
6.8417 0.5827
6.8521 0.5925
6.8627 0.6024
6.8729 0.6123
6.8836 0.6222
6.8925 0.632
6.9004 0.6419
6.9094 0.6518
6.9171 0.6617
6.9253 0.6715
6.9348 0.6814
6.9444 0.6913
6.9534 0.7012
6.9624 0.711
6.972 0.7209
6.9803 0.7308
6.9888 0.7407
6.9961 0.7505
7.0041 0.7604
7.0138 0.7703
7.0266 0.7801
7.0387 0.79
7.0502 0.7999
7.0611 0.8098
7.0754 0.8196
7.0905 0.8295
7.1105 0.8394
7.1354 0.8493
7.1722 0.8591
7.3068 0.869
9.0166 0.8789
9.1284 0.8888
9.1974 0.8986
9.2599 0.9085
9.3269 0.9184
9.3775 0.9283
9.4547 0.9381
9.5442 0.948
9.7138 0.9579
11.594 0.9678
11.829 0.9776
12.325 0.9874


==> fig/eval/noQplots/ifgsm_mnist_100.0.txt <==
0.0000 0.0000
1.3847 0.0001
1.3847 0.0001
1.5533 0.0101
1.5721 0.0201
1.588 0.0301
1.598 0.0401
1.608 0.0501
1.6185 0.0601
1.6266 0.0701
1.6335 0.0801
1.6406 0.0901
1.6473 0.1001
1.6548 0.1101
1.6628 0.1201
1.6699 0.1301
1.6788 0.1401
1.6893 0.1501
1.7033 0.1601
1.7242 0.1701
1.7562 0.1801
1.8011 0.1901
1.823 0.2001
1.8417 0.2101
1.8571 0.2201
1.8703 0.2301
1.8888 0.2401
1.9131 0.2501
1.9349 0.2601
1.9576 0.2701
1.9864 0.2801
2.0062 0.2901
2.0224 0.3001
2.0414 0.3101
2.0563 0.3201
2.0715 0.3301
2.0878 0.3401
2.1045 0.3501
2.1267 0.3601
2.1772 0.3701
3.5054 0.3801
3.5385 0.3901
3.5617 0.4001
3.5866 0.4101
3.6025 0.4201
3.6219 0.4301
3.6367 0.4401
3.6558 0.4501
3.6737 0.4601
3.692 0.4701
3.7088 0.4801
3.7257 0.4901
3.7384 0.5001
3.7504 0.5101
3.7603 0.5201
3.7695 0.5301
3.7788 0.5401
3.7875 0.5501
3.7969 0.5601
3.8056 0.5701
3.8147 0.5801
3.8241 0.5901
3.833 0.6001
3.8423 0.6101
3.85 0.6201
3.8586 0.6301
3.8667 0.6401
3.8739 0.6501
3.8826 0.6601
3.89 0.6701
3.8968 0.6801
3.9041 0.6901
3.9112 0.7001
3.9179 0.7101
3.9248 0.7201
3.9312 0.7301
3.939 0.7401
3.946 0.7501
3.9538 0.7601
3.9616 0.7701
3.9691 0.7801
3.9783 0.7901
3.9875 0.8001
3.9969 0.8101
4.0064 0.8201
4.0142 0.8301
4.0258 0.8401
4.0357 0.8501
4.0469 0.8601
4.0586 0.8701
4.0715 0.8801
4.0871 0.8901
4.1008 0.9001
4.1223 0.9101
4.1415 0.9201
4.1606 0.9301
4.1931 0.9401
4.2246 0.9501
4.2785 0.9601
4.3327 0.9701
5.7397 0.9801
6.0071 0.9901
6.4856 1


==> fig/eval/noQplots/our_cifar10_100.txt <==
0 0
0 0
0 0
0 0
0.0067924 0.0025882
0.016638 0.012617
0.023529 0.022646
0.029346 0.032568
0.033276 0.042597
0.038223 0.052626
0.042054 0.062655
0.046566 0.072576
0.050373 0.082605
0.053627 0.092635
0.057099 0.10256
0.060372 0.11258
0.063355 0.12261
0.06632 0.13264
0.069601 0.14256
0.07231 0.15259
0.075024 0.16262
0.077643 0.17265
0.080559 0.18257
0.083558 0.1926
0.085917 0.20263
0.088388 0.21266
0.090621 0.22258
0.093297 0.23261
0.095496 0.24264
0.098039 0.25256
0.10013 0.26259
0.10234 0.27262
0.10435 0.28265
0.10668 0.29257
0.10854 0.3026
0.11092 0.31263
0.11373 0.32266
0.11627 0.33258
0.11836 0.34261
0.12055 0.35264
0.12276 0.36256
0.125 0.37259
0.12732 0.38262
0.12989 0.39265
0.13171 0.40257
0.13385 0.4126
0.13568 0.42262
0.13809 0.43265
0.14052 0.44258
0.14307 0.4526
0.14589 0.46263
0.14855 0.47266
0.15087 0.48258
0.15309 0.49261
0.15578 0.50264
0.15823 0.51256
0.1605 0.52259
0.16321 0.53262
0.16578 0.54265
0.16899 0.55257
0.17175 0.5626
0.17441 0.57263
0.17721 0.58266
0.17924 0.59258
0.18192 0.60261
0.18436 0.61264
0.18738 0.62256
0.19059 0.63259
0.19375 0.64262
0.19702 0.65265
0.19981 0.66257
0.20343 0.6726
0.20662 0.68263
0.2106 0.69266
0.21418 0.70258
0.21792 0.71261
0.22229 0.72264
0.22688 0.73256
0.23064 0.74259
0.23507 0.75262
0.23934 0.76264
0.24415 0.77257
0.24898 0.78259
0.25481 0.79262
0.26048 0.80265
0.26548 0.81257
0.27181 0.8226
0.27732 0.83263
0.2836 0.84266
0.28988 0.85258
0.29799 0.86261
0.30576 0.87264
0.3135 0.88256
0.32224 0.89259
0.33483 0.90262
0.34672 0.91265
0.36314 0.92257
0.38209 0.9326
0.40442 0.94263
0.43586 0.95266
0.50676 0.96258
1.3041 0.9725


==> fig/eval/noQplots/our_imagenet_100.txt <==
0.098798 0.001
0.098798 0.001
0.098798 0.011
0.11973 0.021
0.11973 0.031
0.1213 0.041
0.1213 0.051
0.12642 0.061
0.12642 0.071
0.12654 0.081
0.12654 0.091
0.12846 0.101
0.12846 0.111
0.13106 0.121
0.13106 0.131
0.13299 0.141
0.13299 0.151
0.13568 0.161
0.13568 0.171
0.13799 0.181
0.13799 0.191
0.14033 0.201
0.14033 0.211
0.14378 0.221
0.14378 0.231
0.14622 0.241
0.14622 0.251
0.14851 0.261
0.14851 0.271
0.14989 0.281
0.14989 0.291
0.15087 0.301
0.15087 0.311
0.15205 0.321
0.15205 0.331
0.15251 0.341
0.15251 0.351
0.15289 0.361
0.15289 0.371
0.15616 0.381
0.15616 0.391
0.15655 0.401
0.15655 0.411
0.15672 0.421
0.15672 0.431
0.15784 0.441
0.15784 0.451
0.15848 0.461
0.15848 0.471
0.15906 0.481
0.15906 0.491
0.16078 0.501
0.16078 0.511
0.16162 0.521
0.16162 0.531
0.16296 0.541
0.16296 0.551
0.16518 0.561
0.16518 0.571
0.1654 0.581
0.1654 0.591
0.16662 0.601
0.16662 0.611
0.16709 0.621
0.16709 0.631
0.16717 0.641
0.16717 0.651
0.16727 0.661
0.16727 0.671
0.16744 0.681
0.16744 0.691
0.16942 0.701
0.16942 0.711
0.17017 0.721
0.17017 0.731
0.17152 0.741
0.17152 0.751
0.1726 0.761
0.1726 0.771
0.17312 0.781
0.17312 0.791
0.17386 0.801
0.17386 0.811
0.17507 0.821
0.17507 0.831
0.18448 0.841
0.18448 0.851
0.18835 0.861
0.18835 0.871
0.1887 0.881
0.1887 0.891
0.19136 0.901
0.19136 0.911
0.19798 0.921
0.19798 0.931
0.20296 0.941
0.20296 0.951
0.21252 0.961
0.21252 0.971
0.22217 0.981
0.22217 0.991
0.22217 1


==> fig/eval/noQplots/our_mnist_100.txt <==
0.0078431 0.00010067
0.0078431 0.00010067
0.26787 0.010067
0.42605 0.020135
0.52316 0.030102
0.57988 0.040068
0.62496 0.050136
0.67908 0.060103
0.72017 0.070069
0.75439 0.080137
0.78424 0.090104
0.80692 0.10007
0.83151 0.11014
0.85239 0.1201
0.87728 0.13007
0.89919 0.14014
0.91838 0.15011
0.93878 0.16007
0.95571 0.17014
0.97239 0.18011
0.9899 0.19007
1.0031 0.20014
1.0163 0.21011
1.0317 0.22007
1.0434 0.23014
1.0558 0.24011
1.0677 0.25008
1.0787 0.26014
1.091 0.27011
1.1022 0.28008
1.1131 0.29014
1.1243 0.30011
1.1333 0.31008
1.1436 0.32014
1.1541 0.33011
1.1625 0.34008
1.1732 0.35015
1.1841 0.36011
1.194 0.37008
1.204 0.38015
1.2163 0.39011
1.2257 0.40008
1.2371 0.41015
1.2464 0.42011
1.2558 0.43008
1.267 0.44015
1.2756 0.45012
1.2867 0.46008
1.2965 0.47015
1.309 0.48012
1.3193 0.49008
1.332 0.50015
1.3415 0.51012
1.3534 0.52008
1.3645 0.53005
1.3748 0.54012
1.388 0.55009
1.3995 0.56005
1.4093 0.57012
1.42 0.58009
1.4328 0.59005
1.4454 0.60012
1.4594 0.61009
1.4722 0.62005
1.4855 0.63012
1.4988 0.64009
1.5134 0.65006
1.5264 0.66012
1.5403 0.67009
1.5545 0.68006
1.5673 0.69012
1.5822 0.70009
1.5973 0.71006
1.6139 0.72012
1.6305 0.73009
1.6429 0.74006
1.6602 0.75013
1.6768 0.76009
1.6946 0.77006
1.71 0.78013
1.7277 0.79009
1.7432 0.80006
1.7647 0.81013
1.7845 0.82009
1.8079 0.83006
1.8296 0.84013
1.8533 0.8501
1.8748 0.86006
1.8962 0.87013
1.9204 0.8801
1.9461 0.89006
1.9751 0.90013
2.0047 0.9101
2.0409 0.92006
2.0792 0.93013
2.1314 0.9401
2.1762 0.95007
2.2413 0.96013
2.3232 0.9701
2.3972 0.98007
2.5535 0.99013
3.4511 1


==> fig/eval/noQplots/pgd_mnist_100.0.txt <==
0.0 0.0000
0.5 0.0001
0.5 0.0001
0.5 0.0101
0.5 0.0201
0.5 0.0301
0.6 0.0401
0.6 0.0501
0.8 0.0601
0.8 0.0701
0.8 0.0801
0.8 0.0901
0.8 0.1001
1 0.1101
1 0.1201
1 0.1301
1 0.1401
1 0.1501
1 0.1601
1 0.1701
1 0.1801
1 0.1901
1.5 0.2001
1.5 0.2101
1.5 0.2201
1.5 0.2301
1.5 0.2401
1.5 0.2501
1.5 0.26
1.5 0.27
1.5 0.28
1.5 0.29
1.5 0.3
1.5 0.31
1.5 0.32
1.5 0.33
1.5 0.34
1.5 0.35
1.5 0.36
1.5 0.37
1.5 0.38
1.5 0.39
1.5 0.4
1.5 0.41
1.5 0.42
1.5 0.43
1.5 0.44
1.5 0.45
1.5 0.46
1.5 0.47
1.5 0.48
1.5 0.49
1.5 0.5
1.5 0.51
1.5 0.52
1.5 0.53
1.5 0.54
1.5 0.55
1.5 0.56
1.5 0.57
2 0.58
2 0.59
2 0.6
2 0.61
2 0.62
2 0.63
2 0.64
2 0.65
2 0.66
2 0.67
2 0.68
2 0.69
2 0.7
2 0.71
2 0.72
2 0.73
2 0.74
2 0.75
2 0.7599
2 0.7699
2 0.7799
2 0.7899
2 0.7999
2 0.8099
2 0.8199
2.5 0.8299
2.5 0.8399
2.5 0.8499
2.5 0.8599
2.5 0.8699
2.5 0.8799
2.5 0.8899
2.5 0.8999
2.5 0.9099
2.5 0.9199
2.5 0.9299
2.5 0.9399
3 0.9499
3 0.9599
3 0.9699
3 0.9799
4 0.9899
4 0.9998


==> fig/eval/our_inception.txt <==
10.0 0.3936
30.0 0.3374
50.0 0.30066
70.0 0.28404
90.0 0.27903
100.0 0.27572


==> fig/eval/our_inception_p.txt <==
10.0 0.98433
30.0 0.99896
50.0 0.99896
70.0 1
90.0 0.99896
100.0 1


==> fig/eval/pgd_inception.txt <==
10.0 3.68
30.0 3.37
50.0 1.86
70.0 1.85
90.0 1.85
100.0 1.85


==> fig/eval/pgd_inception_p.txt <==
10.0 0.30
30.0 0.71
50.0 0.99
70.0 1
90.0 1
100.0 1


==> fig/eval/robustmodel/BIM_imagenet_adv_100.0.txt <==
0.0000 0.000
4.2023 0.001
4.3185 0.002
4.3879 0.003
4.3981 0.004
4.4028 0.005
4.4032 0.006
4.4037 0.007
4.4096 0.008
4.4111 0.009
4.4143 0.01
4.4521 0.011
4.4647 0.012
4.4961 0.013
4.4979 0.014
4.5123 0.015
4.5315 0.016
4.5351 0.017
4.5364 0.018
4.585 0.019
4.5899 0.02
4.5959 0.021
4.6172 0.022
4.6224 0.023
4.6337 0.024
4.6354 0.025
4.6424 0.026
4.6461 0.027
4.6569 0.028
4.6789 0.029
4.682 0.03
4.6876 0.031
4.6893 0.032
4.6919 0.033
4.7023 0.034
4.7028 0.035
4.7116 0.036
4.717 0.037
4.7173 0.038
4.7266 0.039
4.7328 0.04
4.7345 0.041
4.7378 0.042
4.7383 0.043
4.7407 0.044
4.7415 0.045
4.7427 0.046
4.7431 0.047
4.7441 0.048
4.7448 0.049
4.7521 0.05
4.7534 0.051
4.7591 0.052
4.7593 0.053
4.7594 0.054
4.7626 0.055
4.7631 0.056
4.7645 0.057
4.769 0.058
4.7695 0.059
4.773 0.06
4.773 0.061
4.7752 0.062
4.7762 0.063
4.7768 0.064
4.7775 0.065
4.7805 0.066
4.7846 0.067
4.7859 0.068
4.7867 0.069
4.7872 0.07
4.7876 0.071
4.7887 0.072
4.7894 0.073
4.7903 0.074
4.7904 0.075
4.7915 0.076
4.7916 0.077
4.7928 0.078
4.7929 0.079
4.7937 0.08
4.7946 0.081
4.7961 0.082
4.7964 0.083
4.7964 0.084
4.7984 0.085
4.7992 0.086
4.7999 0.087
4.8002 0.088
4.8015 0.089
4.802 0.09
4.8029 0.091
4.8038 0.092
4.8039 0.093
4.8049 0.094
4.8072 0.095
4.8076 0.096
4.8081 0.097
4.8084 0.098
4.8084 0.099
4.8086 0.1
4.8094 0.101
4.8095 0.102
4.8097 0.103
4.8099 0.104
4.8111 0.105
4.8114 0.106
4.8122 0.107
4.8122 0.108
4.8128 0.109
4.8146 0.11
4.8147 0.111
4.8148 0.112
4.8193 0.113
4.8198 0.114
4.8203 0.115
4.8205 0.116
4.8207 0.117
4.8208 0.118
4.8219 0.119
4.8242 0.12
4.825 0.121
4.8262 0.122
4.8264 0.123
4.8267 0.124
4.8291 0.125
4.8296 0.126
4.8303 0.127
4.8304 0.128
4.8308 0.129
4.8312 0.13
4.833 0.131
4.8336 0.132
4.8374 0.133
4.8382 0.134
4.8382 0.135
4.8384 0.136
4.8393 0.137
4.8394 0.138
4.8396 0.139
4.841 0.14
4.8415 0.141
4.8416 0.142
4.8417 0.143
4.842 0.144
4.8427 0.145
4.8429 0.146
4.8439 0.147
4.8446 0.148
4.8447 0.149
4.845 0.15
4.8457 0.151
4.8458 0.152
4.8462 0.153
4.8463 0.154
4.847 0.155
4.8479 0.156
4.8479 0.157
4.848 0.158
4.8481 0.159
4.8483 0.16
4.8491 0.161
4.8492 0.162
4.8494 0.163
4.8496 0.164
4.8497 0.165
4.8498 0.166
4.8498 0.167
4.85 0.168
4.8511 0.169
4.8513 0.17
4.8513 0.171
4.8525 0.172
4.8526 0.173
4.8527 0.174
4.8529 0.175
4.853 0.176
4.8532 0.177
4.8533 0.178
4.8533 0.179
4.8533 0.18
4.8537 0.181
4.854 0.182
4.8541 0.183
4.8543 0.184
4.8543 0.185
4.8547 0.186
4.8547 0.187
4.8548 0.188
4.8551 0.189
4.8553 0.19
4.8556 0.191
4.856 0.192
4.8561 0.193
4.8561 0.194
4.8563 0.195
4.8565 0.196
4.8566 0.197
4.8567 0.198
4.8567 0.199
4.8568 0.2
4.8568 0.201
4.8571 0.202
4.8572 0.203
4.8575 0.204
4.8581 0.205
4.8582 0.206
4.8582 0.207
4.8583 0.208
4.8585 0.209
4.8586 0.21
4.8587 0.211
4.859 0.212
4.8594 0.213
4.8595 0.214
4.8597 0.215
4.8599 0.216
4.8605 0.217
4.8608 0.218
4.8609 0.219
4.8611 0.22
4.8611 0.221
4.8611 0.222
4.8611 0.223
4.8612 0.224
4.8616 0.225
4.8622 0.226
4.8622 0.227
4.8622 0.228
4.8622 0.229
4.8622 0.23
4.8624 0.231
4.8625 0.232
4.8632 0.233
4.8633 0.234
4.8633 0.235
4.8634 0.236
4.8634 0.237
4.8634 0.238
4.8635 0.239
4.8636 0.24
4.8637 0.241
4.8638 0.242
4.8639 0.243
4.8639 0.244
4.8639 0.245
4.864 0.246
4.8642 0.247
4.8643 0.248
4.8644 0.249
4.8644 0.25
4.8645 0.251
4.8645 0.252
4.8647 0.253
4.8647 0.254
4.865 0.255
4.8651 0.256
4.8652 0.257
4.8653 0.258
4.8655 0.259
4.8657 0.26
4.8658 0.261
4.8658 0.262
4.866 0.263
4.8661 0.264
4.8661 0.265
4.8661 0.266
4.8662 0.267
4.8663 0.268
4.8664 0.269
4.8665 0.27
4.8668 0.271
4.867 0.272
4.867 0.273
4.8671 0.274
4.8671 0.275
4.8671 0.276
4.8671 0.277
4.8671 0.278
4.8673 0.279
4.8673 0.28
4.8674 0.281
4.8676 0.282
4.8677 0.283
4.8678 0.284
4.8679 0.285
4.8683 0.286
4.8684 0.287
4.8684 0.288
4.8685 0.289
4.8685 0.29
4.8689 0.291
4.8689 0.292
4.8691 0.293
4.8692 0.294
4.8692 0.295
4.8693 0.296
4.8695 0.297
4.8695 0.298
4.8696 0.299
4.8698 0.3
4.8701 0.301
4.8702 0.302
4.8702 0.303
4.8702 0.304
4.8702 0.305
4.8702 0.306
4.8703 0.307
4.8703 0.308
4.8704 0.309
4.8704 0.31
4.8706 0.311
4.8706 0.312
4.8706 0.313
4.8707 0.314
4.8707 0.315
4.8708 0.316
4.8709 0.317
4.8709 0.318
4.8709 0.319
4.871 0.32
4.871 0.321
4.8712 0.322
4.8712 0.323
4.8712 0.324
4.8713 0.325
4.8713 0.326
4.8714 0.327
4.8714 0.328
4.8715 0.329
4.8715 0.33
4.8715 0.331
4.8716 0.332
4.8716 0.333
4.8717 0.334
4.8717 0.335
4.8718 0.336
4.8718 0.337
4.8718 0.338
4.8719 0.339
4.8719 0.34
4.872 0.341
4.872 0.342
4.872 0.343
4.8721 0.344
4.8721 0.345
4.8721 0.346
4.8721 0.347
4.8723 0.348
4.8723 0.349
4.8723 0.35
4.8724 0.351
4.8725 0.352
4.8725 0.353
4.8725 0.354
4.8725 0.355
4.8726 0.356
4.8727 0.357
4.8729 0.358
4.8729 0.359
4.873 0.36
4.8731 0.361
4.8732 0.362
4.8733 0.363
4.8733 0.364
4.8734 0.365
4.8734 0.366
4.8734 0.367
4.8735 0.368
4.8735 0.369
4.8735 0.37
4.8735 0.371
4.8735 0.372
4.8736 0.373
4.8736 0.374
4.8736 0.375
4.8737 0.376
4.8737 0.377
4.8738 0.378
4.8738 0.379
4.8738 0.38
4.8739 0.381
4.8739 0.382
4.8739 0.383
4.8739 0.384
4.8739 0.385
4.8739 0.386
4.874 0.387
4.8741 0.388
4.8741 0.389
4.8742 0.39
4.8743 0.391
4.8745 0.392
4.8745 0.393
4.8745 0.394
4.8746 0.395
4.8747 0.396
4.8747 0.397
4.8747 0.398
4.8747 0.399
4.8747 0.4
4.8748 0.401
4.8748 0.402
4.8748 0.403
4.8749 0.404
4.8749 0.405
4.875 0.406
4.875 0.407
4.875 0.408
4.875 0.409
4.8751 0.41
4.8751 0.411
4.8751 0.412
4.8751 0.413
4.8752 0.414
4.8752 0.415
4.8752 0.416
4.8753 0.417
4.8753 0.418
4.8754 0.419
4.8754 0.42
4.8755 0.421
4.8755 0.422
4.8755 0.423
4.8755 0.424
4.8755 0.425
4.8756 0.426
4.8756 0.427
4.8757 0.428
4.8757 0.429
4.8757 0.43
4.8758 0.431
4.8758 0.432
4.8759 0.433
4.8759 0.434
4.8759 0.435
4.876 0.436
4.876 0.437
4.8761 0.438
4.8761 0.439
4.8761 0.44
4.8762 0.441
4.8763 0.442
4.8763 0.443
4.8764 0.444
4.8764 0.445
4.8765 0.446
4.8766 0.447
4.8766 0.448
4.8767 0.449
4.8768 0.45
4.8768 0.451
4.8768 0.452
4.8768 0.453
4.8769 0.454
4.8769 0.455
4.877 0.456
4.877 0.457
4.877 0.458
4.8771 0.459
4.8771 0.46
4.8771 0.461
4.8771 0.462
4.8772 0.463
4.8773 0.464
4.8773 0.465
4.8773 0.466
4.8774 0.467
4.8774 0.468
4.8774 0.469
4.8775 0.47
4.8775 0.471
4.8775 0.472
4.8775 0.473
4.8776 0.474
4.8776 0.475
4.8777 0.476
4.8777 0.477
4.8778 0.478
4.8778 0.479
4.8778 0.48
4.8778 0.481
4.8778 0.482
4.8779 0.483
4.878 0.484
4.878 0.485
4.8781 0.486
4.8781 0.487
4.8782 0.488
4.8782 0.489
4.8782 0.49
4.8782 0.491
4.8782 0.492
4.8783 0.493
4.8783 0.494
4.8783 0.495
4.8783 0.496
4.8783 0.497
4.8783 0.498
4.8783 0.499
4.8784 0.5
4.8784 0.501
4.8785 0.502
4.8785 0.503
4.8785 0.504
4.8786 0.505
4.8787 0.506
4.8787 0.507
4.8787 0.508
4.8787 0.509
4.8788 0.51
4.8788 0.511
4.8788 0.512
4.8789 0.513
4.8789 0.514
4.8789 0.515
4.879 0.516
4.879 0.517
4.879 0.518
4.879 0.519
4.8791 0.52
4.8791 0.521
4.8792 0.522
4.8792 0.523
4.8792 0.524
4.8793 0.525
4.8794 0.526
4.8795 0.527
4.8795 0.528
4.8796 0.529
4.8796 0.53
4.8797 0.531
4.8797 0.532
4.8797 0.533
4.8797 0.534
4.8797 0.535
4.8798 0.536
4.8798 0.537
4.8798 0.538
4.8799 0.539
4.8799 0.54
4.8799 0.541
4.8799 0.542
4.8799 0.543
4.88 0.544
4.88 0.545
4.88 0.546
4.8801 0.547
4.8802 0.548
4.8802 0.549
4.8802 0.55
4.8802 0.551
4.8802 0.552
4.8803 0.553
4.8803 0.554
4.8804 0.555
4.8804 0.556
4.8805 0.557
4.8805 0.558
4.8806 0.559
4.8806 0.56
4.8806 0.561
4.8807 0.562
4.8807 0.563
4.8807 0.564
4.8807 0.565
4.8808 0.566
4.8808 0.567
4.8809 0.568
4.8809 0.569
4.8809 0.57
4.8809 0.571
4.881 0.572
4.881 0.573
4.881 0.574
4.881 0.575
4.881 0.576
4.8811 0.577
4.8811 0.578
4.8811 0.579
4.8811 0.58
4.8811 0.581
4.8811 0.582
4.8812 0.583
4.8812 0.584
4.8812 0.585
4.8813 0.586
4.8813 0.587
4.8813 0.588
4.8814 0.589
4.8814 0.59
4.8816 0.591
4.8816 0.592
4.8817 0.593
4.8817 0.594
4.8817 0.595
4.8818 0.596
4.882 0.597
4.882 0.598
4.8821 0.599
4.8821 0.6
4.8821 0.601
4.8822 0.602
4.8822 0.603
4.8823 0.604
4.8824 0.605
4.8824 0.606
4.8824 0.607
4.8824 0.608
4.8825 0.609
4.8826 0.61
4.8826 0.611
4.8826 0.612
4.8827 0.613
4.8828 0.614
4.8828 0.615
4.8829 0.616
4.8829 0.617
4.883 0.618
4.883 0.619
4.883 0.62
4.8831 0.621
4.8832 0.622
4.8832 0.623
4.8833 0.624
4.8833 0.625
4.8834 0.626
4.8835 0.627
4.8835 0.628
4.8836 0.629
4.8836 0.63
4.8836 0.631
4.8837 0.632
4.8837 0.633
4.8838 0.634
4.884 0.635
4.884 0.636
4.884 0.637
4.884 0.638
4.8841 0.639
4.8841 0.64
4.8841 0.641
4.8841 0.642
4.8841 0.643
4.8842 0.644
4.8843 0.645
4.8843 0.646
4.8843 0.647
4.8845 0.648
4.8845 0.649
4.8845 0.65
4.8846 0.651
4.8846 0.652
4.8846 0.653
4.8847 0.654
4.8847 0.655
4.8847 0.656
4.8848 0.657
4.8848 0.658
4.8848 0.659
4.8849 0.66
4.8849 0.661
4.8849 0.662
4.8849 0.663
4.885 0.664
4.885 0.665
4.885 0.666
4.885 0.667
4.885 0.668
4.885 0.669
4.8851 0.67
4.8851 0.671
4.8852 0.672
4.8852 0.673
4.8852 0.674
4.8853 0.675
4.8853 0.676
4.8854 0.677
4.8854 0.678
4.8854 0.679
4.8854 0.68
4.8854 0.681
4.8854 0.682
4.8855 0.683
4.8855 0.684
4.8856 0.685
4.8857 0.686
4.8857 0.687
4.8857 0.688
4.8857 0.689
4.8858 0.69
4.8858 0.691
4.8859 0.692
4.8859 0.693
4.8859 0.694
4.886 0.695
4.886 0.696
4.886 0.697
4.886 0.698
4.886 0.699
4.8861 0.7
4.8861 0.701
4.8861 0.702
4.8861 0.703
4.8861 0.704
4.8861 0.705
4.8862 0.706
4.8862 0.707
4.8863 0.708
4.8864 0.709
4.8864 0.71
4.8864 0.711
4.8864 0.712
4.8865 0.713
4.8865 0.714
4.8865 0.715
4.8865 0.716
4.8866 0.717
4.8866 0.718
4.8866 0.719
4.8867 0.72
4.8867 0.721
4.8868 0.722
4.8868 0.723
4.8869 0.724
4.8869 0.725
4.8869 0.726
4.8869 0.727
4.887 0.728
4.887 0.729
4.887 0.73
4.8871 0.731
4.8871 0.732
4.8872 0.733
4.8872 0.734
4.8872 0.735
4.8872 0.736
4.8873 0.737
4.8873 0.738
4.8875 0.739
4.8876 0.74
4.8877 0.741
4.8878 0.742
4.8879 0.743
4.8879 0.744
4.8879 0.745
4.888 0.746
4.8881 0.747
4.8883 0.748
4.8883 0.749
4.8883 0.75
4.8884 0.751
4.8886 0.752
4.8887 0.753
4.8887 0.754
4.8888 0.755
4.8888 0.756
4.8888 0.757
4.8888 0.758
4.8889 0.759
4.8889 0.76
4.889 0.761
4.889 0.762
4.889 0.763
4.889 0.764
4.8891 0.765
4.8892 0.766
4.8892 0.767
4.8892 0.768
4.8893 0.769
4.8893 0.77
4.8894 0.771
4.8894 0.772
4.8894 0.773
4.8896 0.774
4.8897 0.775
4.8897 0.776
4.8897 0.777
4.8897 0.778
4.8897 0.779
4.8898 0.78
4.8899 0.781
4.8901 0.782
4.8903 0.783
4.8903 0.784
4.8904 0.785
4.8904 0.786
4.8905 0.787
4.8906 0.788
4.8906 0.789
4.8907 0.79
4.8907 0.791
4.8907 0.792
4.8907 0.793
4.8908 0.794
4.8908 0.795
4.8909 0.796
4.891 0.797
4.891 0.798
4.8911 0.799
4.8912 0.8
4.8913 0.801
4.8914 0.802
4.8914 0.803
4.8915 0.804
4.8916 0.805
4.8916 0.806
4.8917 0.807
4.8918 0.808
4.8918 0.809
4.892 0.81
4.8921 0.811
4.8922 0.812
4.8924 0.813
4.8925 0.814
4.8926 0.815
4.8927 0.816
4.8927 0.817
4.8927 0.818
4.8928 0.819
4.8931 0.82
4.8932 0.821
4.8933 0.822
4.8935 0.823
4.8935 0.824
4.8936 0.825
4.8938 0.826
4.8939 0.827
4.894 0.828
4.894 0.829
4.894 0.83
4.8941 0.831
4.8942 0.832
4.8942 0.833
4.8943 0.834
4.8943 0.835
4.8943 0.836
4.8945 0.837
4.8945 0.838
4.8946 0.839
4.8947 0.84
4.8947 0.841
4.8949 0.842
4.895 0.843
4.895 0.844
4.8951 0.845
4.8951 0.846
4.8951 0.847
4.8952 0.848
4.8953 0.849
4.8954 0.85
4.8955 0.851
4.8957 0.852
4.8958 0.853
4.8958 0.854
4.8958 0.855
4.8959 0.856
4.896 0.857
4.8962 0.858
4.8962 0.859
4.8962 0.86
4.8964 0.861
4.8964 0.862
4.8964 0.863
4.8966 0.864
4.8967 0.865
4.8968 0.866
4.8969 0.867
4.8969 0.868
4.8969 0.869
4.897 0.87
4.897 0.871
4.897 0.872
4.8971 0.873
4.8973 0.874
4.8974 0.875
4.8974 0.876
4.8977 0.877
4.8978 0.878
4.8979 0.879
4.898 0.88
4.898 0.881
4.8983 0.882
4.8983 0.883
4.8987 0.884
4.8988 0.885
4.8988 0.886
4.8988 0.887
4.8989 0.888
4.8989 0.889
4.899 0.89
4.899 0.891
4.8992 0.892
4.8994 0.893
4.8996 0.894
4.8999 0.895
4.9001 0.896
4.9006 0.897
4.9007 0.898
4.9008 0.899
4.9009 0.9
4.9011 0.901
4.9012 0.902
4.9012 0.903
4.9013 0.904
4.9017 0.905
4.9018 0.906
4.9018 0.907
4.902 0.908
4.9023 0.909
4.9023 0.91
4.9027 0.911
4.9031 0.912
4.9033 0.913
4.9037 0.914
4.9038 0.915
4.9039 0.916
4.9039 0.917
4.904 0.918
4.9045 0.919
4.9048 0.92
4.9048 0.921
4.9049 0.922
4.9049 0.923
4.905 0.924
4.9051 0.925
4.9054 0.926
4.9054 0.927
4.9058 0.928
4.906 0.929
4.9063 0.93
4.9066 0.931
4.9068 0.932
4.907 0.933
4.907 0.934
4.9072 0.935
4.9075 0.936
4.9088 0.937
4.9089 0.938
4.909 0.939
4.909 0.94
4.9105 0.941
4.9108 0.942
4.912 0.943
4.9124 0.944
4.9124 0.945
4.9129 0.946
4.9133 0.947
4.9135 0.948
4.9139 0.949
4.9148 0.95
4.9151 0.951
4.9159 0.952
4.9162 0.953
4.9175 0.954
4.9215 0.955
4.9222 0.956
4.9223 0.957
4.9229 0.958
4.9281 0.959
4.9291 0.96
4.9325 0.961
4.9344 0.962
4.9443 0.963
6.8613 0.964
7.0153 0.965
7.1309 0.966
7.2225 0.967
7.2283 0.968
7.2338 0.969
7.2384 0.97
7.2578 0.971
7.2675 0.972
7.2681 0.973
7.2731 0.974
7.2732 0.975
7.2741 0.976
7.2791 0.977
7.282 0.978
7.2821 0.979
7.2826 0.98
7.2833 0.981
7.2848 0.982
7.2868 0.983
7.289 0.984
7.2916 0.985
7.2925 0.986
7.2929 0.987
7.2931 0.988
7.3095 0.989
7.3129 0.99
7.3155 0.991
7.3223 0.992
7.3357 0.993
7.3482 0.994
7.3627 0.995
7.3902 0.996


==> fig/eval/robustmodel/FGSM_imagenet_ens_20.0.txt <==
0.0000 0.000
1.4593 0.001
1.4593 0.001
1.4593 0.001
1.4672 0.005
1.7422 0.01
1.8345 0.014
1.951 0.019
1.9655 0.023
1.9714 0.028
1.9779 0.032
1.9886 0.037
1.997 0.041
2.0024 0.045
2.0082 0.05
2.0117 0.054
2.0145 0.059
2.0179 0.063
2.0196 0.068
2.0199 0.072
2.0215 0.076
2.0227 0.081
2.0234 0.085
2.0247 0.09
2.0253 0.094
2.0263 0.099
2.0266 0.103
2.0277 0.112
2.0279 0.116
2.0281 0.121
2.0282 0.125
2.0285 0.13
2.0289 0.134
2.0291 0.139
2.0293 0.143
2.0297 0.148
2.0297 0.152
2.03 0.156
2.0301 0.161
2.0302 0.165
2.0303 0.17
2.0304 0.174
2.0305 0.179
2.0306 0.183
2.0306 0.187
2.0307 0.192
2.0307 0.196
2.0308 0.201
2.0308 0.205
2.0308 0.21
2.0308 0.214
2.0309 0.219
2.0309 0.223
2.0309 0.227
2.0309 0.232
2.0309 0.236
2.0309 0.241
2.0309 0.245
2.0309 0.25
2.0309 0.254
2.031 0.259
2.0311 0.263
2.0311 0.267
2.0311 0.272
2.0312 0.276
2.0314 0.281
2.0315 0.285
2.0315 0.29
2.0316 0.294
2.0317 0.298
2.0318 0.303
2.0319 0.307
2.0322 0.312
2.0324 0.316
2.0326 0.321
2.0327 0.325
2.0329 0.33
2.0334 0.338
2.0337 0.343
2.0342 0.347
2.0351 0.352
2.0358 0.356
2.0369 0.361
2.0382 0.365
2.0407 0.37
2.0451 0.374
2.0465 0.378
2.0563 0.383
2.0693 0.387
4.027 0.392
4.0585 0.396
4.0674 0.401
5.9885 0.405
6.085 0.409
6.0934 0.414
10.103 0.418
10.149 0.423
15.841 0.427
16.193 0.432
16.244 0.436
16.279 0.441
16.535 0.444
16.535 0.444


==> fig/eval/robustmodel/IFGSM_imagenet_ens_100.0.txt <==
0.000 0.000
4.196 0.001
4.196 0.001
4.196 0.001
4.4381 0.011
4.5976 0.021
4.6713 0.031
4.7515 0.041
4.7667 0.051
4.7895 0.061
4.7998 0.071
4.8107 0.081
4.819 0.091
4.8249 0.101
4.8344 0.111
4.8407 0.121
4.8471 0.131
4.8513 0.141
4.855 0.151
4.8575 0.161
4.861 0.17
4.8631 0.18
4.865 0.19
4.8669 0.2
4.868 0.21
4.8702 0.22
4.8723 0.23
4.8749 0.25
4.8764 0.26
4.8771 0.27
4.878 0.28
4.8788 0.29
4.8798 0.3
4.8807 0.31
4.8816 0.32
4.8823 0.33
4.8838 0.34
4.8845 0.35
4.8853 0.36
4.886 0.37
4.887 0.38
4.8878 0.39
4.889 0.4
4.8896 0.41
4.8904 0.42
4.8912 0.43
4.8917 0.44
4.8922 0.45
4.8926 0.46
4.8931 0.47
4.894 0.48
4.8946 0.49
4.8951 0.5
4.8959 0.509
4.8972 0.519
4.8978 0.529
4.8982 0.539
4.8995 0.549
4.9006 0.559
4.9014 0.569
4.9021 0.579
4.9025 0.589
4.9032 0.599
4.9038 0.609
4.9045 0.619
4.9054 0.629
4.9062 0.639
4.9067 0.649
4.908 0.659
4.9087 0.669
4.9093 0.679
4.9104 0.689
4.9109 0.699
4.9122 0.709
4.9133 0.719
4.9138 0.729
4.9146 0.739
4.916 0.759
4.9165 0.769
4.9183 0.779
4.9192 0.789
4.9203 0.799
4.9209 0.809
4.9222 0.819
4.9235 0.829
4.9256 0.838
4.9265 0.848
4.9286 0.858
4.9298 0.868
4.9317 0.878
4.9339 0.888
4.9363 0.898
4.9404 0.908
4.9427 0.918
4.9446 0.928
4.9504 0.938
4.9541 0.948
4.9644 0.958
4.9805 0.968
6.8594 0.978
7.3034 0.988
10.966 0.997
10.966 0.997


==> fig/eval/robustmodel/PGD_imagenet_ens_100.0.txt <==
1.0969 0.001
1.0969 0.001
1.4206 0.011
1.4578 0.021
1.4697 0.031
1.4726 0.04
1.4768 0.05
1.4803 0.06
1.4832 0.07
1.4856 0.08
1.4882 0.09
1.4891 0.1
1.4902 0.109
1.4913 0.119
1.4924 0.129
1.4941 0.139
1.4958 0.149
1.4971 0.159
1.4976 0.168
1.499 0.178
1.5005 0.188
1.5014 0.198
1.502 0.208
1.5033 0.218
1.5037 0.228
1.5044 0.237
1.5051 0.247
1.5059 0.257
1.5065 0.267
1.5072 0.277
1.508 0.287
1.5084 0.297
1.5088 0.306
1.5096 0.316
1.5102 0.326
1.5106 0.336
1.5111 0.346
1.5117 0.356
1.5123 0.365
1.5126 0.375
1.5134 0.385
1.514 0.395
1.5146 0.405
1.5151 0.415
1.5156 0.425
1.5161 0.434
1.5168 0.444
1.5177 0.454
1.5183 0.464
1.5188 0.474
1.5195 0.484
1.5199 0.494
1.5205 0.503
1.5209 0.513
1.5215 0.523
1.522 0.533
1.5225 0.543
1.5229 0.553
1.5232 0.562
1.5236 0.572
1.5239 0.582
1.5246 0.592
1.5248 0.602
1.5253 0.612
1.5257 0.622
1.5259 0.631
1.5262 0.641
1.5267 0.651
1.5271 0.661
1.5279 0.671
1.5282 0.681
1.5285 0.691
1.5288 0.7
1.5292 0.71
1.5296 0.72
1.53 0.73
1.5304 0.74
1.5309 0.75
1.5313 0.759
1.5319 0.769
1.5326 0.779
1.5332 0.789
1.5337 0.799
1.535 0.809
1.5358 0.819
1.5363 0.828
1.5371 0.838
1.5386 0.848
1.5396 0.858
1.5407 0.868
1.5413 0.878
1.5436 0.888
1.5465 0.897
1.5505 0.907
1.5616 0.917
1.5833 0.927
1.6289 0.937
1.7786 0.947
1.9561 0.956
2.3427 0.966
5.1337 0.976
16.013 0.985


==> fig/eval/robustmodel/cw_cifar10_5_20.txt <==
0 0
0 0
0 0
0 0
0.28344 0.0099915
0.30012 0.019983
0.30881 0.029974
0.31663 0.039966
0.32352 0.049957
0.33202 0.060071
0.34079 0.070062
0.35122 0.080054
0.36525 0.090045
0.38255 0.10004
0.39805 0.11003
0.4172 0.12002
0.43692 0.13001
0.45763 0.14
0.47866 0.14999
0.51126 0.15999
0.54736 0.16998
0.5757 0.17997
0.59933 0.18996
0.62627 0.20007
0.65609 0.21006
0.69531 0.22006
0.78123 0.23005
0.82833 0.24004
0.86966 0.25003
0.90551 0.26002
0.94783 0.27001
0.98744 0.28
1.0132 0.29
1.0428 0.29999
1.0629 0.30998
1.0789 0.31997
1.0964 0.32996
1.1101 0.34008
1.1244 0.35007
1.1374 0.36006
1.151 0.37005
1.1628 0.38004
1.1752 0.39003
1.186 0.40002
1.198 0.41002
1.2079 0.42001
1.2186 0.43
1.231 0.43999
1.2426 0.44998
1.2543 0.45997
1.2689 0.46996
1.2858 0.48008
1.2999 0.49007
1.3147 0.50006
1.3304 0.51005
1.3486 0.52004
1.3693 0.53004
1.3927 0.54003
1.4148 0.55002
1.4383 0.56001
1.4645 0.57
1.4908 0.57999
1.5158 0.58998
1.5434 0.59998
1.5824 0.60997
1.6156 0.61996
1.6503 0.63007
1.6857 0.64006
1.7308 0.65005
1.7661 0.66005
1.8101 0.67004
1.8413 0.68003
1.8794 0.69002
1.919 0.70001
1.9542 0.71
1.9862 0.72
2.0132 0.72999
2.0383 0.73998
2.0603 0.74997
2.0829 0.75996
2.1061 0.77007
2.1275 0.78007
2.1454 0.79006
2.1678 0.80005
2.1901 0.81004
2.2138 0.82003
2.2352 0.83002
2.2589 0.84001
2.2789 0.85001
2.2984 0.86
2.3225 0.86999
2.3458 0.87998
2.3722 0.88997
2.3977 0.89996
2.4252 0.91008
2.4568 0.92007
2.495 0.93006
2.5438 0.94005
2.6548 0.95004
2.8969 0.96003
3.4066 0.97003
7.7114 0.9799


==> fig/eval/robustmodel/cw_imagenet_adv_5_20.txt <==
0 0
0 0
0 0
0 0
0 0
0 0
1.4878 0.005291
1.6531 0.015873
1.724 0.025397
1.8067 0.035979
1.8399 0.045503
1.8784 0.056085
1.9395 0.065608
1.9762 0.075132
2.0026 0.085714
2.0275 0.095238
2.0448 0.10582
2.0642 0.11534
2.0819 0.12593
2.0915 0.13545
2.1035 0.14603
2.1213 0.15556
2.1375 0.16508
2.1532 0.17566
2.1677 0.18519
2.1829 0.19577
2.1996 0.20529
2.2061 0.21587
2.2192 0.2254
2.2339 0.23598
2.2502 0.2455
2.2606 0.25608
2.2729 0.26561
2.2816 0.27513
2.2943 0.28571
2.3003 0.29524
2.3136 0.30582
2.3238 0.31534
2.336 0.32593
2.3522 0.33545
2.3693 0.34603
2.3899 0.35556
2.399 0.36508
2.4093 0.37566
2.4168 0.38519
2.4307 0.39577
2.4401 0.40529
2.4516 0.41587
2.4609 0.4254
2.4699 0.43598
2.4799 0.4455
2.4912 0.45608
2.4999 0.46561
2.5091 0.47513
2.5222 0.48571
2.532 0.49524
2.5409 0.50582
2.5511 0.51534
2.5606 0.52593
2.5669 0.53545
2.5805 0.54603
2.5881 0.55556
2.6045 0.56508
2.614 0.57566
2.6382 0.58519
2.6463 0.59577
2.6574 0.60529
2.6732 0.61587
2.6847 0.6254
2.6966 0.63598
2.7043 0.6455
2.7163 0.65608
2.7276 0.66561
2.7392 0.67513
2.7488 0.68571
2.7591 0.69524
2.7794 0.70582
2.7977 0.71534
2.8064 0.72593
2.8199 0.73545
2.8379 0.74603
2.8508 0.75556
2.8772 0.76508
2.9177 0.77566
2.9351 0.78519
2.9519 0.79577
2.9744 0.80529
2.9901 0.81587
3.0003 0.8254
3.0353 0.83598
3.06 0.8455
3.0947 0.85608
3.1167 0.86561
3.1437 0.87513
3.1785 0.88571
3.2122 0.89524
3.2419 0.90582
3.273 0.91534
3.3273 0.92593
3.4548 0.93545
3.6149 0.94603
4.0802 0.9545


==> fig/eval/robustmodel/cw_imagenet_ens_5_20.txt <==
0 0
0 0
0 0
0 0
1.5866 0.0066079
1.7066 0.01652
1.7941 0.026432
1.8819 0.036344
1.9373 0.047357
1.9669 0.057269
2.0313 0.067181
2.076 0.077093
2.107 0.087004
2.1588 0.096916
2.179 0.10683
2.2004 0.11674
2.2182 0.12665
2.2385 0.13656
2.2525 0.14648
2.272 0.15639
2.2853 0.1674
2.3005 0.17731
2.3145 0.18722
2.329 0.19714
2.3575 0.20705
2.3702 0.21696
2.3877 0.22687
2.4024 0.23678
2.4312 0.2467
2.4425 0.25661
2.4651 0.26652
2.4784 0.27643
2.4921 0.28634
2.5114 0.29736
2.53 0.30727
2.542 0.31718
2.5692 0.32709
2.5847 0.337
2.5948 0.34692
2.609 0.35683
2.6389 0.36674
2.6511 0.37665
2.6733 0.38656
2.6833 0.39648
2.6962 0.40639
2.7158 0.4174
2.7341 0.42731
2.7474 0.43722
2.7618 0.44714
2.7768 0.45705
2.8044 0.46696
2.8232 0.47687
2.8307 0.48678
2.8438 0.4967
2.8626 0.50661
2.8786 0.51652
2.8962 0.52643
2.9176 0.53634
2.931 0.54736
2.9578 0.55727
2.9822 0.56718
2.99 0.57709
3.0005 0.587
3.0152 0.59692
3.0315 0.60683
3.0544 0.61674
3.0762 0.62665
3.0912 0.63656
3.1079 0.64648
3.1252 0.65639
3.1337 0.6674
3.1426 0.67731
3.1579 0.68722
3.1787 0.69714
3.1905 0.70705
3.2014 0.71696
3.2195 0.72687
3.2448 0.73678
3.259 0.7467
3.2718 0.75661
3.2894 0.76652
3.3066 0.77643
3.3279 0.78634
3.3553 0.79736
3.3853 0.80727
3.4158 0.81718
3.44 0.82709
3.4639 0.837
3.4795 0.84692
3.5022 0.85683
3.5286 0.86674
3.5556 0.87665
3.5787 0.88656
3.5927 0.89648
3.6165 0.90639
3.6663 0.9174
3.7432 0.92731
3.8526 0.93722
3.9161 0.94714
4.023 0.95705
4.315 0.96696
5.1174 0.97577


==> fig/eval/robustmodel/cw_mnist_5_20.txt <==
0 0
0 0
0.50357 0.0079693
0.68976 0.017956
0.82245 0.027943
0.92426 0.038031
0.99415 0.048018
1.0662 0.058005
1.1243 0.067992
1.1873 0.077978
1.2484 0.087965
1.3006 0.097952
1.348 0.10794
1.3895 0.11803
1.4418 0.12801
1.4874 0.138
1.5316 0.14799
1.5688 0.15797
1.6152 0.16796
1.6598 0.17795
1.712 0.18794
1.7536 0.19802
1.7907 0.20801
1.8252 0.218
1.8626 0.22798
1.8989 0.23797
1.9321 0.24796
1.9579 0.25794
1.9873 0.26803
2.0101 0.27802
2.0401 0.28801
2.0716 0.29799
2.0979 0.30798
2.1241 0.31797
2.1477 0.32795
2.1653 0.33794
2.1895 0.34803
2.2168 0.35801
2.2386 0.368
2.2678 0.37799
2.2937 0.38798
2.3169 0.39796
2.3451 0.40795
2.3708 0.41794
2.3996 0.42802
2.4228 0.43801
2.4553 0.448
2.4813 0.45798
2.5078 0.46797
2.5358 0.47796
2.5589 0.48795
2.5827 0.49793
2.6108 0.50802
2.6375 0.51801
2.6683 0.52799
2.6959 0.53798
2.7264 0.54797
2.7548 0.55795
2.7835 0.56794
2.8082 0.57803
2.841 0.58802
2.8674 0.598
2.8936 0.60799
2.9202 0.61798
2.9554 0.62796
2.9848 0.63795
3.0078 0.64794
3.034 0.65802
3.0674 0.66801
3.0994 0.678
3.1266 0.68799
3.159 0.69797
3.1886 0.70796
3.217 0.71795
3.2559 0.72793
3.2894 0.73802
3.3361 0.74801
3.3717 0.75799
3.4143 0.76798
3.4493 0.77797
3.4954 0.78796
3.5326 0.79794
3.5794 0.80803
3.626 0.81802
3.677 0.828
3.737 0.83799
3.7988 0.84798
3.8584 0.85796
3.9257 0.86795
3.999 0.87794
4.084 0.88803
4.1945 0.89801
4.3292 0.908
4.5151 0.91799
4.9583 0.92797
5.2833 0.93796
5.5487 0.94795
5.7436 0.95793
5.9557 0.96802
6.1436 0.97801
6.4986 0.988
9.5161 0.99788


==> fig/eval/robustmodel/ddn_cifar10_100.txt <==
0 0
0 0
0.033962 0.0095041
0.055181 0.019496
0.074716 0.029487
0.096058 0.039478
0.11921 0.04947
0.13909 0.059461
0.16011 0.069453
0.17686 0.079566
0.19466 0.089558
0.21129 0.099549
0.23319 0.10954
0.24587 0.11953
0.26195 0.12952
0.28033 0.13952
0.29889 0.14951
0.31404 0.1595
0.33132 0.16949
0.34719 0.17948
0.36074 0.18947
0.37899 0.19946
0.39259 0.20946
0.40816 0.21957
0.42835 0.22956
0.44307 0.23955
0.45983 0.24954
0.47506 0.25953
0.49074 0.26953
0.5064 0.27952
0.51876 0.28951
0.53561 0.2995
0.54815 0.30949
0.56286 0.31948
0.57499 0.32947
0.58901 0.33947
0.60147 0.34946
0.61626 0.35957
0.62871 0.36956
0.64488 0.37955
0.65709 0.38955
0.67333 0.39954
0.68583 0.40953
0.70182 0.41952
0.71463 0.42951
0.72838 0.4395
0.74022 0.44949
0.75504 0.45949
0.76925 0.46948
0.78084 0.47947
0.79476 0.48946
0.81243 0.49957
0.82695 0.50957
0.83935 0.51956
0.85495 0.52955
0.86891 0.53954
0.87979 0.54953
0.89496 0.55952
0.91018 0.56951
0.92594 0.57951
0.93789 0.5895
0.95097 0.59949
0.96153 0.60948
0.97872 0.61947
0.99165 0.62946
1.0118 0.63945
1.0245 0.64957
1.0406 0.65956
1.0573 0.66955
1.0733 0.67954
1.0895 0.68953
1.1059 0.69952
1.1264 0.70952
1.1454 0.71951
1.1667 0.7295
1.1861 0.73949
1.2027 0.74948
1.2185 0.75947
1.2379 0.76947
1.2584 0.77946
1.2802 0.78957
1.3002 0.79956
1.3228 0.80955
1.3414 0.81954
1.3706 0.82954
1.3921 0.83953
1.4253 0.84952
1.4607 0.85951
1.4906 0.8695
1.5225 0.87949
1.5507 0.88948
1.5847 0.89948
1.6257 0.90947
1.6753 0.91946
1.7284 0.92957
1.7721 0.93956
1.8332 0.94956
1.9197 0.95955
2.0022 0.96954
2.1677 0.97953
2.3392 0.98952
3.5885 0.99939


==> fig/eval/robustmodel/ddn_imagenet_ens_100.txt <==
0 0
0 0
0.034412 0.0099119
0.048823 0.019824
0.066436 0.029736
0.069822 0.039648
0.080559 0.049559
0.089253 0.059471
0.098196 0.070485
0.10398 0.080396
0.11494 0.090308
0.11998 0.10022
0.12894 0.11013
0.1331 0.12004
0.14167 0.12996
0.14871 0.13987
0.15329 0.14978
0.16126 0.15969
0.16568 0.1696
0.1699 0.17952
0.17268 0.19053
0.17704 0.20044
0.18179 0.21035
0.18486 0.22026
0.19204 0.23018
0.19822 0.24009
0.20313 0.25
0.20388 0.25991
0.20795 0.26982
0.21227 0.27974
0.21633 0.28965
0.21999 0.29956
0.22356 0.30947
0.22863 0.32048
0.23167 0.3304
0.2366 0.34031
0.24063 0.35022
0.24393 0.36013
0.24669 0.37004
0.25092 0.37996
0.2529 0.38987
0.25478 0.39978
0.25742 0.40969
0.26013 0.4196
0.26304 0.42952
0.26632 0.44053
0.26956 0.45044
0.27499 0.46035
0.28271 0.47026
0.28563 0.48018
0.29046 0.49009
0.2931 0.5
0.29482 0.50991
0.29976 0.51982
0.3048 0.52974
0.31173 0.53965
0.31692 0.54956
0.32037 0.55947
0.32324 0.57048
0.32589 0.5804
0.32948 0.59031
0.33668 0.60022
0.33898 0.61013
0.34282 0.62004
0.34537 0.62996
0.3506 0.63987
0.35342 0.64978
0.36072 0.65969
0.36473 0.6696
0.36969 0.67952
0.3751 0.69053
0.37934 0.70044
0.38327 0.71035
0.39302 0.72026
0.39724 0.73018
0.40472 0.74009
0.40993 0.75
0.41548 0.75991
0.42246 0.76982
0.42968 0.77974
0.43899 0.78965
0.44654 0.79956
0.4616 0.80947
0.47467 0.82048
0.48391 0.8304
0.49162 0.84031
0.50095 0.85022
0.50955 0.86013
0.51619 0.87004
0.53446 0.87996
0.5446 0.88987
0.55703 0.89978
0.57986 0.90969
0.60455 0.9196
0.6408 0.92952
0.6685 0.94053
0.72542 0.95044
0.8122 0.96035
0.91098 0.97026
1.1064 0.98018
1.4106 0.99009
4.7572 0.9989


==> fig/eval/robustmodel/ddn_mnist_100.txt <==
0.010375 0.00010088
0.010375 0.00010088
0.33842 0.010088
0.53808 0.020075
0.68042 0.030062
0.78072 0.040149
0.86726 0.050136
0.93257 0.060123
0.98998 0.07011
1.0484 0.080097
1.1033 0.090084
1.1513 0.10007
1.1927 0.11006
1.2296 0.12015
1.265 0.13013
1.2987 0.14012
1.3273 0.15011
1.3564 0.16009
1.3833 0.17008
1.4052 0.18007
1.4311 0.19005
1.4573 0.20014
1.4764 0.21013
1.5025 0.22012
1.5281 0.2301
1.5487 0.24009
1.5696 0.25008
1.589 0.26006
1.6105 0.27015
1.627 0.28014
1.6459 0.29012
1.6669 0.30011
1.6838 0.3101
1.702 0.32008
1.7208 0.33007
1.7352 0.34006
1.7581 0.35015
1.7772 0.36013
1.7968 0.37012
1.8155 0.38011
1.8346 0.39009
1.8543 0.40008
1.8706 0.41007
1.8856 0.42005
1.905 0.43014
1.9262 0.44013
1.9462 0.45012
1.9673 0.4601
1.9788 0.47009
1.9937 0.48008
2.0129 0.49006
2.0299 0.50005
2.049 0.51014
2.0678 0.52013
2.0821 0.53011
2.1012 0.5401
2.1166 0.55009
2.1387 0.56007
2.1661 0.57006
2.1815 0.58015
2.1979 0.59013
2.2205 0.60012
2.2484 0.61011
2.272 0.62009
2.2916 0.63008
2.3143 0.64007
2.337 0.65006
2.3715 0.66014
2.3958 0.67013
2.411 0.68012
2.4394 0.6901
2.4667 0.70009
2.493 0.71008
2.5233 0.72006
2.5389 0.73005
2.5693 0.74014
2.6006 0.75013
2.6347 0.76011
2.6613 0.7701
2.6913 0.78009
2.7319 0.79007
2.7771 0.80006
2.8041 0.81015
2.847 0.82014
2.8909 0.83012
2.9397 0.84011
2.9823 0.8501
3.0316 0.86008
3.0863 0.87007
3.1277 0.88006
3.1784 0.89014
3.2499 0.90013
3.3041 0.91012
3.4009 0.9201
3.4473 0.93009
3.5378 0.94008
3.6198 0.95007
3.7701 0.96005
3.9321 0.97014
4.1681 0.98013
4.4638 0.99011
5.6286 1


==> fig/eval/robustmodel/fgsm_cifar10_100.0.txt <==
3.8985 0.0001
3.8985 0.0001
4.8635 0.0099
4.9987 0.0196
5.0996 0.0294
5.1616 0.0392
5.1988 0.0489
5.2355 0.0587
5.2632 0.0684
5.287 0.0782
5.3085 0.088
5.3237 0.0977
5.3389 0.1075
5.353 0.1173
5.3654 0.127
5.3757 0.1368
5.3852 0.1465
5.3926 0.1563
5.4013 0.1661
5.4092 0.1758
5.4177 0.1856
5.4254 0.1954
5.4319 0.2051
5.4373 0.2149
5.4434 0.2246
5.4486 0.2344
5.4534 0.2442
5.4579 0.2539
5.4626 0.2637
5.4663 0.2735
5.4705 0.2832
5.4742 0.293
5.4772 0.3028
5.48 0.3125
5.4833 0.3223
5.4865 0.332
5.4898 0.3418
5.4925 0.3516
5.4948 0.3613
5.4972 0.3711
5.4998 0.3809
5.5022 0.3906
5.5041 0.4004
5.506 0.4101
5.508 0.4199
5.5104 0.4297
5.5121 0.4394
5.5139 0.4492
5.5155 0.459
5.5174 0.4687
5.519 0.4785
5.5203 0.4882
5.5216 0.498
5.5231 0.5078
5.5243 0.5175
5.5256 0.5273
5.527 0.5371
5.5283 0.5468
5.5292 0.5566
5.5303 0.5664
5.5312 0.5761
5.5322 0.5859
5.5329 0.5956
5.5337 0.6054
5.5346 0.6152
5.5354 0.6249
5.5363 0.6347
5.5372 0.6445
5.5379 0.6542
5.5388 0.664
5.5397 0.6737
5.5404 0.6835
5.5413 0.6933
5.5422 0.703
5.5431 0.7128
5.5441 0.7226
5.5452 0.7323
5.5463 0.7421
5.5473 0.7519
5.5482 0.7616
5.5493 0.7714
5.5506 0.7811
5.552 0.7909
5.5535 0.8007
5.5553 0.8104
5.5578 0.8202
5.5602 0.83
5.563 0.8397
5.5664 0.8495
5.5711 0.8592
5.5778 0.869
9.2955 0.8788
10.127 0.8885
10.412 0.8983
10.62 0.9081
10.743 0.9178
10.889 0.9276
11.007 0.9373
14.7 0.9471
15.883 0.9569
19.434 0.9666
25.15 0.9763


==> fig/eval/robustmodel/fgsm_mnist_20.0.txt <==
0.0000 0.0000
0.9133 0.0001
0.9133 0.0001
0.99624 0.0049
1.0201 0.0096
1.0398 0.0144
1.0635 0.0191
1.0936 0.0239
1.5321 0.0286
1.6209 0.0334
1.6804 0.0381
1.7993 0.0429
2.0088 0.0476
2.068 0.0524
2.145 0.0571
3.6927 0.0619
3.7844 0.0666
3.8306 0.0714
3.872 0.0761
3.8983 0.0809
3.927 0.0856
3.9567 0.0904
3.9806 0.0951
4.0035 0.0999
4.0243 0.1046
4.0477 0.1094
4.0698 0.1141
4.0936 0.1189
4.1134 0.1237
4.1362 0.1284
4.1595 0.1332
4.1919 0.1379
4.229 0.1427
4.274 0.1474
4.3261 0.1522
4.4391 0.1569
5.4282 0.1617
5.5189 0.1664
5.5828 0.1712
5.6222 0.1759
5.6663 0.1807
5.7018 0.1854
5.745 0.1902
5.7806 0.1949
5.807 0.1997
5.8319 0.2044
5.8578 0.2092
5.8806 0.2139
5.9019 0.2187
5.9223 0.2234
5.9472 0.2282
5.9729 0.2329
5.9976 0.2377
6.0187 0.2425
6.0372 0.2472
6.0583 0.252
6.0809 0.2567
6.1073 0.2615
6.1339 0.2662
6.1621 0.271
6.1945 0.2757
6.2274 0.2805
6.2697 0.2852
6.3153 0.29
6.3843 0.2947
6.4812 0.2995
6.9146 0.3042
7.1839 0.309
7.3033 0.3137
7.384 0.3185
7.4458 0.3232
7.4916 0.328
7.5276 0.3327
7.5657 0.3375
7.5918 0.3422
7.628 0.347
7.6602 0.3517
7.6928 0.3565
7.7164 0.3613
7.7412 0.366
7.7647 0.3708
7.7863 0.3755
7.8121 0.3803
7.834 0.385
7.8581 0.3898
7.8826 0.3945
7.9069 0.3993
7.9297 0.404
7.9575 0.4088
7.9815 0.4135
8.0075 0.4183
8.0363 0.423
8.0678 0.4278
8.1018 0.4325
8.1335 0.4373
8.1682 0.442
8.2144 0.4468
8.2688 0.4515
8.3104 0.4563
8.3672 0.461
8.434 0.4658
8.5893 0.4705
9.2371 0.4752


==> fig/eval/robustmodel/ifgsm_cifar10_100.0.txt <==
0.0000 0.0000
3.2454 0.0001
3.2454 0.0001
4.0134 0.0101
4.1279 0.0201
4.181 0.0301
4.2181 0.0401
4.2489 0.0501
4.2733 0.0601
4.2955 0.0701
4.3138 0.0801
4.3281 0.0901
4.3405 0.1001
4.3522 0.1101
4.3634 0.1201
4.374 0.1301
4.3831 0.1401
4.3912 0.1501
4.398 0.1601
4.4061 0.1701
4.4124 0.1801
4.4199 0.1901
4.4263 0.2001
4.4323 0.2101
4.4384 0.2201
4.4437 0.2301
4.4497 0.2401
4.4552 0.2501
4.4607 0.2601
4.4655 0.2701
4.4703 0.2801
4.4761 0.2901
4.4807 0.3001
4.4854 0.3101
4.4903 0.3201
4.4947 0.3301
4.4986 0.3401
4.5031 0.3501
4.5065 0.3601
4.5108 0.3701
4.5154 0.3801
4.5198 0.3901
4.5232 0.4001
4.5277 0.4101
4.5313 0.4201
4.5357 0.4301
4.5391 0.4401
4.5436 0.4501
4.5466 0.4601
4.5501 0.4701
4.5543 0.4801
4.5581 0.4901
4.5617 0.5001
4.5655 0.5101
4.5692 0.5201
4.5733 0.5301
4.5767 0.5401
4.5803 0.5501
4.5842 0.5601
4.5875 0.5701
4.5911 0.5801
4.5948 0.5901
4.5988 0.6001
4.6022 0.6101
4.6057 0.6201
4.6098 0.6301
4.6142 0.6401
4.6178 0.6501
4.6211 0.6601
4.6244 0.6701
4.628 0.6801
4.6331 0.6901
4.6364 0.7001
4.6402 0.7101
4.6448 0.7201
4.6487 0.7301
4.653 0.7401
4.6577 0.7501
4.663 0.7601
4.6676 0.7701
4.6721 0.7801
4.677 0.7901
4.682 0.8001
4.6853 0.8101
4.6909 0.8201
4.6961 0.8301
4.7027 0.8401
4.7074 0.8501
4.712 0.8601
4.7176 0.8701
4.7235 0.8801
4.7299 0.8901
4.7356 0.9001
4.743 0.9101
4.7516 0.9201
4.7615 0.9301
4.7701 0.9401
4.7811 0.9501
4.7941 0.9601
4.811 0.9701
4.8359 0.9801
4.893 0.9901
10.271 1


==> fig/eval/robustmodel/ifgsm_mnist_100.0.txt <==
1.4751 0.0001
1.4751 0.0001
1.576 0.0101
1.6127 0.02
1.6376 0.03
1.6654 0.04
1.6968 0.0499
1.7595 0.0599
1.8389 0.0698
1.9693 0.0798
2.0841 0.0898
3.5399 0.0997
3.5946 0.1097
3.6294 0.1197
3.6618 0.1296
3.6838 0.1396
3.7061 0.1496
3.7226 0.1595
3.7382 0.1695
3.7548 0.1795
3.77 0.1894
3.7823 0.1994
3.7967 0.2093
3.8121 0.2193
3.8248 0.2293
3.8367 0.2392
3.8495 0.2492
3.8597 0.2592
3.8707 0.2691
3.8833 0.2791
3.8951 0.2891
3.9073 0.299
3.9213 0.309
3.9316 0.3189
3.9447 0.3289
3.9583 0.3389
3.973 0.3488
3.9897 0.3588
4.0052 0.3688
4.022 0.3787
4.0405 0.3887
4.0564 0.3987
4.0788 0.4086
4.1101 0.4186
4.1377 0.4286
4.1804 0.4385
4.2441 0.4485
5.1312 0.4584
5.2516 0.4684
5.3099 0.4784
5.3596 0.4883
5.4005 0.4983
5.431 0.5083
5.4605 0.5182
5.4878 0.5282
5.5171 0.5382
5.5446 0.5481
5.5722 0.5581
5.5951 0.568
5.6195 0.578
5.6375 0.588
5.6561 0.5979
5.6828 0.6079
5.7058 0.6179
5.7249 0.6278
5.7468 0.6378
5.7659 0.6478
5.7837 0.6577
5.8013 0.6677
5.8208 0.6777
5.8442 0.6876
5.863 0.6976
5.8838 0.7075
5.9074 0.7175
5.93 0.7275
5.948 0.7374
5.9668 0.7474
5.9871 0.7574
6.0081 0.7673
6.0262 0.7773
6.0502 0.7873
6.0741 0.7972
6.0981 0.8072
6.1235 0.8171
6.1529 0.8271
6.1809 0.8371
6.2134 0.847
6.2471 0.857
6.2828 0.867
6.3346 0.8769
6.3888 0.8869
6.4664 0.8969
6.6457 0.9068
7.7026 0.9168
7.9819 0.9268
8.1298 0.9367
8.2699 0.9467
8.3697 0.9566
8.462 0.9666
8.5705 0.9766
8.7193 0.9865
9.1954 0.9964


==> fig/eval/robustmodel/our_cifar10_100.txt <==
0.0039216 0.00012185
0.0039216 0.00012185
0.049293 0.010113
0.077445 0.020105
0.10075 0.030096
0.12695 0.040088
0.14536 0.050079
0.16217 0.060071
0.17617 0.070062
0.19144 0.080175
0.20721 0.090167
0.22398 0.10016
0.23976 0.11015
0.25052 0.12014
0.26362 0.13013
0.2781 0.14012
0.2943 0.15012
0.3102 0.16011
0.32622 0.1701
0.3395 0.18009
0.35312 0.19008
0.36877 0.20007
0.38178 0.21006
0.39384 0.22018
0.41406 0.23017
0.43155 0.24016
0.44661 0.25015
0.46196 0.26014
0.47498 0.27014
0.4914 0.28013
0.50502 0.29012
0.51938 0.30011
0.53707 0.3101
0.54997 0.32009
0.56255 0.33008
0.577 0.34008
0.5921 0.35007
0.60526 0.36018
0.61678 0.37017
0.63082 0.38016
0.64594 0.39015
0.66018 0.40015
0.67335 0.41014
0.68762 0.42013
0.69985 0.43012
0.71474 0.44011
0.72951 0.4501
0.74217 0.4601
0.75781 0.47009
0.7714 0.48008
0.78609 0.49007
0.80109 0.50018
0.81685 0.51017
0.83115 0.52017
0.84693 0.53016
0.86275 0.54015
0.87781 0.55014
0.89164 0.56013
0.90408 0.57012
0.92012 0.58011
0.93606 0.59011
0.95013 0.6001
0.96667 0.61009
0.9802 0.62008
0.9984 0.63007
1.0161 0.64006
1.0327 0.65018
1.048 0.66017
1.0638 0.67016
1.0812 0.68015
1.098 0.69014
1.1152 0.70013
1.1332 0.71013
1.1529 0.72012
1.1715 0.73011
1.1905 0.7401
1.207 0.75009
1.2265 0.76008
1.2477 0.77007
1.2675 0.78007
1.2931 0.79018
1.3127 0.80017
1.3401 0.81016
1.3654 0.82015
1.3886 0.83014
1.4146 0.84014
1.4446 0.85013
1.4855 0.86012
1.517 0.87011
1.5499 0.8801
1.5842 0.89009
1.6372 0.90009
1.6801 0.91008
1.7332 0.92007
1.7834 0.93018
1.848 0.94017
1.9187 0.95016
1.9987 0.96016
2.0984 0.97015
2.2332 0.98014
2.3931 0.99013
3.6865 1


==> fig/eval/robustmodel/our_imagenet_ens_100.txt <==
0.0039216 0.0011013
0.0039216 0.0011013
0.025715 0.011013
0.033276 0.020925
0.042237 0.030837
0.046235 0.040749
0.052905 0.050661
0.061131 0.060573
0.066204 0.071586
0.06938 0.081498
0.075535 0.09141
0.078823 0.10132
0.083097 0.11123
0.085559 0.12115
0.090196 0.13106
0.093132 0.14097
0.098509 0.15088
0.10151 0.16079
0.10405 0.1707
0.10903 0.18062
0.1105 0.19163
0.11447 0.20154
0.11679 0.21145
0.11888 0.22137
0.12389 0.23128
0.12586 0.24119
0.1281 0.2511
0.13059 0.26101
0.13287 0.27093
0.1346 0.28084
0.13709 0.29075
0.14019 0.30066
0.14377 0.31057
0.1471 0.32159
0.14871 0.3315
0.15168 0.34141
0.15304 0.35132
0.15823 0.36123
0.16088 0.37115
0.16306 0.38106
0.16503 0.39097
0.16647 0.40088
0.16822 0.41079
0.17071 0.4207
0.17273 0.43062
0.17638 0.44163
0.17941 0.45154
0.18192 0.46145
0.18394 0.47137
0.1851 0.48128
0.18791 0.49119
0.19111 0.5011
0.19616 0.51101
0.1976 0.52093
0.20165 0.53084
0.2043 0.54075
0.20688 0.55066
0.20983 0.56057
0.2126 0.57159
0.21551 0.5815
0.21736 0.59141
0.21964 0.60132
0.22187 0.61123
0.22558 0.62115
0.22897 0.63106
0.23167 0.64097
0.23562 0.65088
0.24034 0.66079
0.24238 0.6707
0.24553 0.68062
0.25168 0.69163
0.25544 0.70154
0.25862 0.71145
0.26228 0.72137
0.26785 0.73128
0.27172 0.74119
0.2763 0.7511
0.27978 0.76101
0.28393 0.77093
0.28953 0.78084
0.29597 0.79075
0.29974 0.80066
0.30384 0.81057
0.30936 0.82159
0.31235 0.8315
0.32037 0.84141
0.32864 0.85132
0.33684 0.86123
0.34268 0.87115
0.34939 0.88106
0.36144 0.89097
0.37985 0.90088
0.39161 0.91079
0.40173 0.9207
0.42012 0.93062
0.44824 0.94163
0.50069 0.95154
0.52486 0.96145
0.60027 0.97137
0.73426 0.98128
0.91968 0.99119
4.1958 1


==> fig/eval/robustmodel/our_mnist_100.txt <==
0.0039216 0.00010088
0.0039216 0.00010088
0.33303 0.010088
0.51762 0.020075
0.67626 0.030062
0.77035 0.040149
0.85183 0.050136
0.91663 0.060123
0.97846 0.07011
1.0437 0.080097
1.0925 0.090084
1.138 0.10007
1.1792 0.11006
1.2117 0.12015
1.2476 0.13013
1.2844 0.14012
1.3132 0.15011
1.3403 0.16009
1.3684 0.17008
1.3926 0.18007
1.4158 0.19005
1.4455 0.20014
1.4666 0.21013
1.4895 0.22012
1.5118 0.2301
1.5337 0.24009
1.5548 0.25008
1.5757 0.26006
1.5951 0.27015
1.6125 0.28014
1.6298 0.29012
1.6476 0.30011
1.6658 0.3101
1.6826 0.32008
1.7006 0.33007
1.7179 0.34006
1.7348 0.35015
1.7529 0.36013
1.7737 0.37012
1.7903 0.38011
1.8065 0.39009
1.823 0.40008
1.8384 0.41007
1.8533 0.42005
1.8703 0.43014
1.8865 0.44013
1.9027 0.45012
1.9196 0.4601
1.9342 0.47009
1.9524 0.48008
1.9697 0.49006
1.9862 0.50005
2.0021 0.51014
2.0174 0.52013
2.0301 0.53011
2.0445 0.5401
2.0634 0.55009
2.0825 0.56007
2.0979 0.57006
2.1114 0.58015
2.1313 0.59013
2.1489 0.60012
2.1683 0.61011
2.185 0.62009
2.2077 0.63008
2.2265 0.64007
2.2447 0.65006
2.262 0.66014
2.2824 0.67013
2.3001 0.68012
2.321 0.6901
2.3367 0.70009
2.3559 0.71008
2.3747 0.72006
2.3904 0.73005
2.4141 0.74014
2.4378 0.75013
2.4603 0.76011
2.4825 0.7701
2.5085 0.78009
2.5335 0.79007
2.5641 0.80006
2.5945 0.81015
2.622 0.82014
2.6566 0.83012
2.6931 0.84011
2.7245 0.8501
2.7616 0.86008
2.8007 0.87007
2.8343 0.88006
2.8737 0.89014
2.9134 0.90013
2.9602 0.91012
3.0104 0.9201
3.0734 0.93009
3.1311 0.94008
3.2004 0.95007
3.2841 0.96005
3.3898 0.97014
3.5093 0.98013
3.6925 0.99011
4.761 1


==> fig/eval/robustmodel/pgd_cifar10_100.0.txt <==
0.00000 0.0000
0.49827 0.0001
0.49827 0.0001
0.50027 0.0101
0.50073 0.0201
0.50101 0.0301
0.50121 0.0401
0.50136 0.0501
0.5015 0.0601
0.50162 0.0701
0.50175 0.0801
0.50187 0.0901
0.50196 0.1001
0.50207 0.1101
0.50218 0.1201
0.50225 0.1301
0.50234 0.1401
0.50242 0.1501
0.50251 0.1601
0.50259 0.1701
0.50266 0.1801
0.50274 0.1901
0.5028 0.2001
0.50289 0.2101
0.50296 0.2201
0.50303 0.2301
0.50311 0.2401
0.50318 0.2501
0.50328 0.2601
0.50335 0.2701
0.50343 0.2801
0.50352 0.2901
0.50361 0.3001
0.50372 0.3101
0.50381 0.3201
0.50393 0.3301
0.50404 0.3401
0.50419 0.3501
0.50433 0.3601
0.50453 0.3701
0.50476 0.3801
0.505 0.3901
0.50549 0.4001
0.99922 0.4101
0.99972 0.4201
1 0.4301
1.0003 0.4401
1.0005 0.4501
1.0006 0.4601
1.0007 0.4701
1.0009 0.4801
1.001 0.4901
1.0011 0.5001
1.0012 0.5101
1.0013 0.5201
1.0014 0.5301
1.0015 0.5401
1.0016 0.5501
1.0017 0.5601
1.0018 0.5701
1.0019 0.5801
1.002 0.5901
1.0021 0.6001
1.0022 0.6101
1.0024 0.6201
1.0025 0.6301
1.0026 0.6401
1.0027 0.6501
1.0029 0.6601
1.0031 0.6701
1.0034 0.6801
1.0039 0.6901
1.4987 0.7001
1.4993 0.7101
1.4997 0.7201
1.5 0.7301
1.5002 0.7401
1.5004 0.7501
1.5005 0.7601
1.5007 0.7701
1.5008 0.7801
1.501 0.7901
1.5011 0.8001
1.5013 0.8101
1.5014 0.8201
1.5016 0.8301
1.5018 0.8401
1.502 0.8501
1.5022 0.8601
1.5024 0.8701
1.5027 0.8801
1.5034 0.8901
1.9991 0.9001
1.9998 0.9101
2.0003 0.9201
2.0007 0.9301
2.0011 0.9401
2.0014 0.9501
2.0018 0.9601
2.0026 0.9701
2.4998 0.9801
2.5014 0.9901
4.0027 1


==> fig/eval/robustmodel/pgd_mnist_100.0.txt <==
0 0.0000
1 0.0001
1 0.0001
1 0.0101
1 0.0201
1 0.03
1 0.04
1 0.05
1 0.06
1 0.07
2 0.0799
2 0.0899
2 0.0999
2 0.1099
2 0.1199
2 0.1298
2 0.1398
2 0.1498
2 0.1598
2 0.1698
2 0.1797
2 0.1897
2 0.1997
2 0.2097
2 0.2197
2 0.2296
2 0.2396
2 0.2496
2 0.2596
2 0.2696
2 0.2795
2 0.2895
2 0.2995
2 0.3095
2 0.3195
2 0.3294
2 0.3394
2 0.3494
2 0.3594
2 0.3694
2 0.3793
2 0.3893
2 0.3993
2 0.4093
2 0.4193
2 0.4292
2 0.4392
3 0.4492
3 0.4592
3 0.4692
3 0.4791
3 0.4891
3 0.4991
3 0.5091
3 0.5191
3 0.529
3 0.539
3 0.549
3 0.559
3 0.569
3 0.5789
3 0.5889
3 0.5989
3 0.6089
3 0.6189
3 0.6288
3 0.6388
3 0.6488
3 0.6588
3 0.6688
3 0.6787
3 0.6887
3 0.6987
3 0.7087
3 0.7187
3 0.7286
3 0.7386
3 0.7486
3 0.7586
3 0.7686
3 0.7785
3 0.7885
3 0.7985
3 0.8085
3 0.8185
4 0.8284
4 0.8384
4 0.8484
4 0.8584
4 0.8684
4 0.8783
4 0.8883
4 0.8983
4 0.9083
4 0.9183
4 0.9282
4 0.9382
4 0.9482
4 0.9582
4 0.9682
5 0.9781
5 0.9881
5 0.998


==> fig/method/MethodIn.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MethodIn.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{299.28146755bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82173909)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{MethodIn.pdf}}%
    \put(0.38736985,0.35924587){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\smash{\begin{tabular}[t]{r}$\vx$\end{tabular}}}}%
    \put(0.62693643,0.61293985){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\vy_i$\end{tabular}}}}%
    \put(0.48196154,0.58199249){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\vg$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{MethodIn.pdf}}%
    \put(0.14739676,0.7844847){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\epsilon$\end{tabular}}}}%
    \put(0.72855558,0.68088217){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}${\color{blue}\vz}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{MethodIn.pdf}}%
  \end{picture}%
\endgroup%


==> fig/method/MethodOut.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MethodOut.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{332.13407979bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.89358299)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{MethodOut.pdf}}%
    \put(0.3466513,0.35290017){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\smash{\begin{tabular}[t]{r}$\vx$\end{tabular}}}}%
    \put(0.70305878,0.72672217){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\vy_i$\end{tabular}}}}%
    \put(0.60170247,0.69063798){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\vg$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{MethodOut.pdf}}%
    \put(0.74124484,0.19768749){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}${\color{orange}V}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{MethodOut.pdf}}%
    \put(0.13275713,0.70679841){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}$\epsilon$\end{tabular}}}}%
    \put(0.64706217,0.48461771){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}${\color{blue}\vz}$\end{tabular}}}}%
    \put(0.83076815,0.06651932){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}${\color{orange}P}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{MethodOut.pdf}}%
    \put(0.61661244,0.39678184){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\smash{\begin{tabular}[t]{l}${\color{blue}\vv^\star}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{MethodOut.pdf}}%
  \end{picture}%
\endgroup%


==> fig/param/cifar10_2.0_l2.txt <==
0.1 1.2011
0.2 1.1815
0.3 1.1612
0.4 1.1336
0.5 1.1377
0.6 1.1113
0.7 1.1339
0.8 1.2731
0.9 1.8782


==> fig/param/cifar10_2.0_p.txt <==
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1


==> fig/param/cifar10_20_l2.txt <==
0.1 1.9969
0.2 1.8913
0.3 1.8008
0.4 1.7107
0.5 1.5678
0.6 1.4367
0.7 1.3487
0.8 1.3373
0.9 1.5919


==> fig/param/cifar10_20_p.txt <==
0.1 0.9989
0.2 0.9992
0.3 0.9998
0.4 0.9997
0.5 0.9999
0.6 1
0.7 1
0.8 0.9999
0.9 1


==> fig/param/cifar10_3.0_l2.txt <==
0.1 1.162
0.2 1.1261
0.3 1.1042
0.4 1.087
0.5 1.0544
0.6 1.0458
0.7 1.0842
0.8 1.3457
0.9 2.1679


==> fig/param/cifar10_3.0_p.txt <==
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1


==> fig/param/cifar10_4.0_l2.txt <==
0.1 1.0894
0.2 1.0531
0.3 1.0494
0.4 1.0241
0.5 1.0325
0.6 1.0048
0.7 1.0867
0.8 1.4242
0.9 2.47


==> fig/param/cifar10_4.0_p.txt <==
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1


==> fig/param/imagenet_2.0_l2.txt <==
0.1 0.34591
0.2 0.33843
0.3 0.33559
0.4 0.323
0.5 0.31364
0.6 0.30968
0.7 0.31184
0.8 0.35689
0.9 0.79128


==> fig/param/imagenet_2.0_p.txt <==
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1


==> fig/param/imagenet_20_l2.txt <==
0.1 2.3455
0.2 1.9818
0.3 1.3666
0.4 0.32904
0.5 0.32733
0.6 0.31797
0.7 0.31621
0.8 0.32361
0.9 0.44372


==> fig/param/imagenet_20_p.txt <==
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1


==> fig/param/imagenet_3.0_l2.txt <==
0.1 0.35532
0.2 0.34286
0.3 0.33193
0.4 0.33083
0.5 0.32278
0.6 0.31546
0.7 0.3232
0.8 0.4505
0.9 1.1986


==> fig/param/imagenet_3.0_p.txt <==
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1


==> fig/param/imagenet_4.0_l2.txt <==
0.1 0.36099
0.2 0.34147
0.3 0.34301
0.4 0.32836
0.5 0.31408
0.6 0.31283
0.7 0.34405
0.8 0.58342
0.9 1.6784


==> fig/param/imagenet_4.0_p.txt <==
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1


==> fig/param/mnist_2.0_l2.txt <==
0.1 1.5111
0.2 1.4914
0.3 1.4757
0.4 1.4623
0.5 1.4475
0.6 1.4388
0.7 1.4349
0.8 1.4503
0.9 1.5857


==> fig/param/mnist_2.0_p.txt <==
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1


==> fig/param/mnist_20_l2.txt <==
0.1 1.5429
0.2 1.5126
0.3 1.4925
0.4 1.4753
0.5 1.4627
0.6 1.4536
0.7 1.4486
0.8 1.4623
0.9 1.5544


==> fig/param/mnist_20_p.txt <==
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1


==> fig/param/mnist_3.0_l2.txt <==
0.1 1.5053
0.2 1.4888
0.3 1.4708
0.4 1.4588
0.5 1.4463
0.6 1.4413
0.7 1.4383
0.8 1.4555
0.9 1.68


==> fig/param/mnist_3.0_p.txt <==
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1


==> fig/param/mnist_4.0_l2.txt <==
0.1 1.506
0.2 1.4883
0.3 1.4725
0.4 1.4626
0.5 1.4471
0.6 1.4401
0.7 1.4389
0.8 1.4692
0.9 1.8279


==> fig/param/mnist_4.0_p.txt <==
0.1 1
0.2 1
0.3 1
0.4 1
0.5 1
0.6 1
0.7 1
0.8 1
0.9 1

